Construction of time-varying ISS-Lyapunov Functions for Impulsive Systems

Time-varying ISS-Lyapunov functions for impulsive systems provide a necessary and sufficient condition for ISS. This property makes them a more powerful tool for stability analysis than classical candidate ISS-Lyapunov functions providing only a sufficient ISS condition. Moreover, time-varying ISS-Lyapunov functions cover systems with simultaneous instability in continuous and discrete dynamics for which candidate ISS-Lyapunov functions remain inconclusive. The present paper links these two concepts by suggesting a method of constructing time-varying ISS-Lyapunov functions from candidate ISS-Lyapunov functions, thereby effectively combining the ease of construction of candidate ISS-Lyapunov functions with the guaranteed existence of time-varying ISS-Lyapunov functions.

==> images/Ex1_LF1.txt <==
  X   Y     V
-2.0 -2.0 8.000
-2.0 -1.8 7.240
-2.0 -1.6 6.560
-2.0 -1.4 5.960
-2.0 -1.2 5.440
-2.0 -1.0 5.000
-2.0 -0.8 4.640
-2.0 -0.6 4.360
-2.0 -0.4 4.160
-2.0 -0.2 4.040
-2.0 0.0 4.000
-2.0 0.2 4.040
-2.0 0.4 4.160
-2.0 0.6 4.360
-2.0 0.8 4.640
-2.0 1.0 5.000
-2.0 1.2 5.440
-2.0 1.4 5.960
-2.0 1.6 6.560
-2.0 1.8 7.240
-2.0 2.0 8.000
-1.8 -2.0 7.240
-1.8 -1.8 6.480
-1.8 -1.6 5.800
-1.8 -1.4 5.200
-1.8 -1.2 4.680
-1.8 -1.0 4.240
-1.8 -0.8 3.880
-1.8 -0.6 3.600
-1.8 -0.4 3.400
-1.8 -0.2 3.280
-1.8 0.0 3.240
-1.8 0.2 3.280
-1.8 0.4 3.400
-1.8 0.6 3.600
-1.8 0.8 3.880
-1.8 1.0 4.240
-1.8 1.2 4.680
-1.8 1.4 5.200
-1.8 1.6 5.800
-1.8 1.8 6.480
-1.8 2.0 7.240
-1.6 -2.0 6.560
-1.6 -1.8 5.800
-1.6 -1.6 5.120
-1.6 -1.4 4.520
-1.6 -1.2 4.000
-1.6 -1.0 3.560
-1.6 -0.8 3.200
-1.6 -0.6 2.920
-1.6 -0.4 2.720
-1.6 -0.2 2.600
-1.6 0.0 2.560
-1.6 0.2 2.600
-1.6 0.4 2.720
-1.6 0.6 2.920
-1.6 0.8 3.200
-1.6 1.0 3.560
-1.6 1.2 4.000
-1.6 1.4 4.520
-1.6 1.6 5.120
-1.6 1.8 5.800
-1.6 2.0 6.560
-1.4 -2.0 5.960
-1.4 -1.8 5.200
-1.4 -1.6 4.520
-1.4 -1.4 3.920
-1.4 -1.2 3.400
-1.4 -1.0 2.960
-1.4 -0.8 2.600
-1.4 -0.6 2.320
-1.4 -0.4 2.120
-1.4 -0.2 2.000
-1.4 0.0 1.960
-1.4 0.2 2.000
-1.4 0.4 2.120
-1.4 0.6 2.320
-1.4 0.8 2.600
-1.4 1.0 2.960
-1.4 1.2 3.400
-1.4 1.4 3.920
-1.4 1.6 4.520
-1.4 1.8 5.200
-1.4 2.0 5.960
-1.2 -2.0 5.440
-1.2 -1.8 4.680
-1.2 -1.6 4.000
-1.2 -1.4 3.400
-1.2 -1.2 2.880
-1.2 -1.0 2.440
-1.2 -0.8 2.080
-1.2 -0.6 1.800
-1.2 -0.4 1.600
-1.2 -0.2 1.480
-1.2 0.0 1.440
-1.2 0.2 1.480
-1.2 0.4 1.600
-1.2 0.6 1.800
-1.2 0.8 2.080
-1.2 1.0 2.440
-1.2 1.2 2.880
-1.2 1.4 3.400
-1.2 1.6 4.000
-1.2 1.8 4.680
-1.2 2.0 5.440
-1.0 -2.0 5.000
-1.0 -1.8 4.240
-1.0 -1.6 3.560
-1.0 -1.4 2.960
-1.0 -1.2 2.440
-1.0 -1.0 2.000
-1.0 -0.8 1.640
-1.0 -0.6 1.360
-1.0 -0.4 1.160
-1.0 -0.2 1.040
-1.0 0.0 1.000
-1.0 0.2 1.040
-1.0 0.4 1.160
-1.0 0.6 1.360
-1.0 0.8 1.640
-1.0 1.0 2.000
-1.0 1.2 2.440
-1.0 1.4 2.960
-1.0 1.6 3.560
-1.0 1.8 4.240
-1.0 2.0 5.000
-0.8 -2.0 4.640
-0.8 -1.8 3.880
-0.8 -1.6 3.200
-0.8 -1.4 2.600
-0.8 -1.2 2.080
-0.8 -1.0 1.640
-0.8 -0.8 1.280
-0.8 -0.6 1.000
-0.8 -0.4 0.800
-0.8 -0.2 0.680
-0.8 0.0 0.640
-0.8 0.2 0.680
-0.8 0.4 0.800
-0.8 0.6 1.000
-0.8 0.8 1.280
-0.8 1.0 1.640
-0.8 1.2 2.080
-0.8 1.4 2.600
-0.8 1.6 3.200
-0.8 1.8 3.880
-0.8 2.0 4.640
-0.6 -2.0 4.360
-0.6 -1.8 3.600
-0.6 -1.6 2.920
-0.6 -1.4 2.320
-0.6 -1.2 1.800
-0.6 -1.0 1.360
-0.6 -0.8 1.000
-0.6 -0.6 0.720
-0.6 -0.4 0.520
-0.6 -0.2 0.400
-0.6 0.0 0.360
-0.6 0.2 0.400
-0.6 0.4 0.520
-0.6 0.6 0.720
-0.6 0.8 1.000
-0.6 1.0 1.360
-0.6 1.2 1.800
-0.6 1.4 2.320
-0.6 1.6 2.920
-0.6 1.8 3.600
-0.6 2.0 4.360
-0.4 -2.0 4.160
-0.4 -1.8 3.400
-0.4 -1.6 2.720
-0.4 -1.4 2.120
-0.4 -1.2 1.600
-0.4 -1.0 1.160
-0.4 -0.8 0.800
-0.4 -0.6 0.520
-0.4 -0.4 0.320
-0.4 -0.2 0.200
-0.4 0.0 0.160
-0.4 0.2 0.200
-0.4 0.4 0.320
-0.4 0.6 0.520
-0.4 0.8 0.800
-0.4 1.0 1.160
-0.4 1.2 1.600
-0.4 1.4 2.120
-0.4 1.6 2.720
-0.4 1.8 3.400
-0.4 2.0 4.160
-0.2 -2.0 4.040
-0.2 -1.8 3.280
-0.2 -1.6 2.600
-0.2 -1.4 2.000
-0.2 -1.2 1.480
-0.2 -1.0 1.040
-0.2 -0.8 0.680
-0.2 -0.6 0.400
-0.2 -0.4 0.200
-0.2 -0.2 0.080
-0.2 0.0 0.040
-0.2 0.2 0.080
-0.2 0.4 0.200
-0.2 0.6 0.400
-0.2 0.8 0.680
-0.2 1.0 1.040
-0.2 1.2 1.480
-0.2 1.4 2.000
-0.2 1.6 2.600
-0.2 1.8 3.280
-0.2 2.0 4.040
0.0 -2.0 4.000
0.0 -1.8 3.240
0.0 -1.6 2.560
0.0 -1.4 1.960
0.0 -1.2 1.440
0.0 -1.0 1.000
0.0 -0.8 0.640
0.0 -0.6 0.360
0.0 -0.4 0.160
0.0 -0.2 0.040
0.0 0.0 0.000
0.0 0.2 0.040
0.0 0.4 0.160
0.0 0.6 0.360
0.0 0.8 0.640
0.0 1.0 1.000
0.0 1.2 1.440
0.0 1.4 1.960
0.0 1.6 2.560
0.0 1.8 3.240
0.0 2.0 4.000
0.2 -2.0 4.040
0.2 -1.8 3.280
0.2 -1.6 2.600
0.2 -1.4 2.000
0.2 -1.2 1.480
0.2 -1.0 1.040
0.2 -0.8 0.680
0.2 -0.6 0.400
0.2 -0.4 0.200
0.2 -0.2 0.080
0.2 0.0 0.040
0.2 0.2 0.080
0.2 0.4 0.200
0.2 0.6 0.400
0.2 0.8 0.680
0.2 1.0 1.040
0.2 1.2 1.480
0.2 1.4 2.000
0.2 1.6 2.600
0.2 1.8 3.280
0.2 2.0 4.040
0.4 -2.0 4.160
0.4 -1.8 3.400
0.4 -1.6 2.720
0.4 -1.4 2.120
0.4 -1.2 1.600
0.4 -1.0 1.160
0.4 -0.8 0.800
0.4 -0.6 0.520
0.4 -0.4 0.320
0.4 -0.2 0.200
0.4 0.0 0.160
0.4 0.2 0.200
0.4 0.4 0.320
0.4 0.6 0.520
0.4 0.8 0.800
0.4 1.0 1.160
0.4 1.2 1.600
0.4 1.4 2.120
0.4 1.6 2.720
0.4 1.8 3.400
0.4 2.0 4.160
0.6 -2.0 4.360
0.6 -1.8 3.600
0.6 -1.6 2.920
0.6 -1.4 2.320
0.6 -1.2 1.800
0.6 -1.0 1.360
0.6 -0.8 1.000
0.6 -0.6 0.720
0.6 -0.4 0.520
0.6 -0.2 0.400
0.6 0.0 0.360
0.6 0.2 0.400
0.6 0.4 0.520
0.6 0.6 0.720
0.6 0.8 1.000
0.6 1.0 1.360
0.6 1.2 1.800
0.6 1.4 2.320
0.6 1.6 2.920
0.6 1.8 3.600
0.6 2.0 4.360
0.8 -2.0 4.640
0.8 -1.8 3.880
0.8 -1.6 3.200
0.8 -1.4 2.600
0.8 -1.2 2.080
0.8 -1.0 1.640
0.8 -0.8 1.280
0.8 -0.6 1.000
0.8 -0.4 0.800
0.8 -0.2 0.680
0.8 0.0 0.640
0.8 0.2 0.680
0.8 0.4 0.800
0.8 0.6 1.000
0.8 0.8 1.280
0.8 1.0 1.640
0.8 1.2 2.080
0.8 1.4 2.600
0.8 1.6 3.200
0.8 1.8 3.880
0.8 2.0 4.640
1.0 -2.0 5.000
1.0 -1.8 4.240
1.0 -1.6 3.560
1.0 -1.4 2.960
1.0 -1.2 2.440
1.0 -1.0 2.000
1.0 -0.8 1.640
1.0 -0.6 1.360
1.0 -0.4 1.160
1.0 -0.2 1.040
1.0 0.0 1.000
1.0 0.2 1.040
1.0 0.4 1.160
1.0 0.6 1.360
1.0 0.8 1.640
1.0 1.0 2.000
1.0 1.2 2.440
1.0 1.4 2.960
1.0 1.6 3.560
1.0 1.8 4.240
1.0 2.0 5.000
1.2 -2.0 5.440
1.2 -1.8 4.680
1.2 -1.6 4.000
1.2 -1.4 3.400
1.2 -1.2 2.880
1.2 -1.0 2.440
1.2 -0.8 2.080
1.2 -0.6 1.800
1.2 -0.4 1.600
1.2 -0.2 1.480
1.2 0.0 1.440
1.2 0.2 1.480
1.2 0.4 1.600
1.2 0.6 1.800
1.2 0.8 2.080
1.2 1.0 2.440
1.2 1.2 2.880
1.2 1.4 3.400
1.2 1.6 4.000
1.2 1.8 4.680
1.2 2.0 5.440
1.4 -2.0 5.960
1.4 -1.8 5.200
1.4 -1.6 4.520
1.4 -1.4 3.920
1.4 -1.2 3.400
1.4 -1.0 2.960
1.4 -0.8 2.600
1.4 -0.6 2.320
1.4 -0.4 2.120
1.4 -0.2 2.000
1.4 0.0 1.960
1.4 0.2 2.000
1.4 0.4 2.120
1.4 0.6 2.320
1.4 0.8 2.600
1.4 1.0 2.960
1.4 1.2 3.400
1.4 1.4 3.920
1.4 1.6 4.520
1.4 1.8 5.200
1.4 2.0 5.960
1.6 -2.0 6.560
1.6 -1.8 5.800
1.6 -1.6 5.120
1.6 -1.4 4.520
1.6 -1.2 4.000
1.6 -1.0 3.560
1.6 -0.8 3.200
1.6 -0.6 2.920
1.6 -0.4 2.720
1.6 -0.2 2.600
1.6 0.0 2.560
1.6 0.2 2.600
1.6 0.4 2.720
1.6 0.6 2.920
1.6 0.8 3.200
1.6 1.0 3.560
1.6 1.2 4.000
1.6 1.4 4.520
1.6 1.6 5.120
1.6 1.8 5.800
1.6 2.0 6.560
1.8 -2.0 7.240
1.8 -1.8 6.480
1.8 -1.6 5.800
1.8 -1.4 5.200
1.8 -1.2 4.680
1.8 -1.0 4.240
1.8 -0.8 3.880
1.8 -0.6 3.600
1.8 -0.4 3.400
1.8 -0.2 3.280
1.8 0.0 3.240
1.8 0.2 3.280
1.8 0.4 3.400
1.8 0.6 3.600
1.8 0.8 3.880
1.8 1.0 4.240
1.8 1.2 4.680
1.8 1.4 5.200
1.8 1.6 5.800
1.8 1.8 6.480
1.8 2.0 7.240
2.0 -2.0 8.000
2.0 -1.8 7.240
2.0 -1.6 6.560
2.0 -1.4 5.960
2.0 -1.2 5.440
2.0 -1.0 5.000
2.0 -0.8 4.640
2.0 -0.6 4.360
2.0 -0.4 4.160
2.0 -0.2 4.040
2.0 0.0 4.000
2.0 0.2 4.040
2.0 0.4 4.160
2.0 0.6 4.360
2.0 0.8 4.640
2.0 1.0 5.000
2.0 1.2 5.440
2.0 1.4 5.960
2.0 1.6 6.560
2.0 1.8 7.240
2.0 2.0 8.000


==> images/Ex1_LF2.txt <==
  X   Y     V
-2.0 -2.0 8.000
-2.0 -1.8 6.860
-2.0 -1.6 5.840
-2.0 -1.4 4.940
-2.0 -1.2 4.160
-2.0 -1.0 3.500
-2.0 -0.8 2.960
-2.0 -0.6 2.540
-2.0 -0.4 2.240
-2.0 -0.2 2.060
-2.0 0.0 2.000
-2.0 0.2 2.060
-2.0 0.4 2.240
-2.0 0.6 2.540
-2.0 0.8 2.960
-2.0 1.0 3.500
-2.0 1.2 4.160
-2.0 1.4 4.940
-2.0 1.6 5.840
-2.0 1.8 6.860
-2.0 2.0 8.000
-1.8 -2.0 7.620
-1.8 -1.8 6.480
-1.8 -1.6 5.460
-1.8 -1.4 4.560
-1.8 -1.2 3.780
-1.8 -1.0 3.120
-1.8 -0.8 2.580
-1.8 -0.6 2.160
-1.8 -0.4 1.860
-1.8 -0.2 1.680
-1.8 0.0 1.620
-1.8 0.2 1.680
-1.8 0.4 1.860
-1.8 0.6 2.160
-1.8 0.8 2.580
-1.8 1.0 3.120
-1.8 1.2 3.780
-1.8 1.4 4.560
-1.8 1.6 5.460
-1.8 1.8 6.480
-1.8 2.0 7.620
-1.6 -2.0 7.280
-1.6 -1.8 6.140
-1.6 -1.6 5.120
-1.6 -1.4 4.220
-1.6 -1.2 3.440
-1.6 -1.0 2.780
-1.6 -0.8 2.240
-1.6 -0.6 1.820
-1.6 -0.4 1.520
-1.6 -0.2 1.340
-1.6 0.0 1.280
-1.6 0.2 1.340
-1.6 0.4 1.520
-1.6 0.6 1.820
-1.6 0.8 2.240
-1.6 1.0 2.780
-1.6 1.2 3.440
-1.6 1.4 4.220
-1.6 1.6 5.120
-1.6 1.8 6.140
-1.6 2.0 7.280
-1.4 -2.0 6.980
-1.4 -1.8 5.840
-1.4 -1.6 4.820
-1.4 -1.4 3.920
-1.4 -1.2 3.140
-1.4 -1.0 2.480
-1.4 -0.8 1.940
-1.4 -0.6 1.520
-1.4 -0.4 1.220
-1.4 -0.2 1.040
-1.4 0.0 0.980
-1.4 0.2 1.040
-1.4 0.4 1.220
-1.4 0.6 1.520
-1.4 0.8 1.940
-1.4 1.0 2.480
-1.4 1.2 3.140
-1.4 1.4 3.920
-1.4 1.6 4.820
-1.4 1.8 5.840
-1.4 2.0 6.980
-1.2 -2.0 6.720
-1.2 -1.8 5.580
-1.2 -1.6 4.560
-1.2 -1.4 3.660
-1.2 -1.2 2.880
-1.2 -1.0 2.220
-1.2 -0.8 1.680
-1.2 -0.6 1.260
-1.2 -0.4 0.960
-1.2 -0.2 0.780
-1.2 0.0 0.720
-1.2 0.2 0.780
-1.2 0.4 0.960
-1.2 0.6 1.260
-1.2 0.8 1.680
-1.2 1.0 2.220
-1.2 1.2 2.880
-1.2 1.4 3.660
-1.2 1.6 4.560
-1.2 1.8 5.580
-1.2 2.0 6.720
-1.0 -2.0 6.500
-1.0 -1.8 5.360
-1.0 -1.6 4.340
-1.0 -1.4 3.440
-1.0 -1.2 2.660
-1.0 -1.0 2.000
-1.0 -0.8 1.460
-1.0 -0.6 1.040
-1.0 -0.4 0.740
-1.0 -0.2 0.560
-1.0 0.0 0.500
-1.0 0.2 0.560
-1.0 0.4 0.740
-1.0 0.6 1.040
-1.0 0.8 1.460
-1.0 1.0 2.000
-1.0 1.2 2.660
-1.0 1.4 3.440
-1.0 1.6 4.340
-1.0 1.8 5.360
-1.0 2.0 6.500
-0.8 -2.0 6.320
-0.8 -1.8 5.180
-0.8 -1.6 4.160
-0.8 -1.4 3.260
-0.8 -1.2 2.480
-0.8 -1.0 1.820
-0.8 -0.8 1.280
-0.8 -0.6 0.860
-0.8 -0.4 0.560
-0.8 -0.2 0.380
-0.8 0.0 0.320
-0.8 0.2 0.380
-0.8 0.4 0.560
-0.8 0.6 0.860
-0.8 0.8 1.280
-0.8 1.0 1.820
-0.8 1.2 2.480
-0.8 1.4 3.260
-0.8 1.6 4.160
-0.8 1.8 5.180
-0.8 2.0 6.320
-0.6 -2.0 6.180
-0.6 -1.8 5.040
-0.6 -1.6 4.020
-0.6 -1.4 3.120
-0.6 -1.2 2.340
-0.6 -1.0 1.680
-0.6 -0.8 1.140
-0.6 -0.6 0.720
-0.6 -0.4 0.420
-0.6 -0.2 0.240
-0.6 0.0 0.180
-0.6 0.2 0.240
-0.6 0.4 0.420
-0.6 0.6 0.720
-0.6 0.8 1.140
-0.6 1.0 1.680
-0.6 1.2 2.340
-0.6 1.4 3.120
-0.6 1.6 4.020
-0.6 1.8 5.040
-0.6 2.0 6.180
-0.4 -2.0 6.080
-0.4 -1.8 4.940
-0.4 -1.6 3.920
-0.4 -1.4 3.020
-0.4 -1.2 2.240
-0.4 -1.0 1.580
-0.4 -0.8 1.040
-0.4 -0.6 0.620
-0.4 -0.4 0.320
-0.4 -0.2 0.140
-0.4 0.0 0.080
-0.4 0.2 0.140
-0.4 0.4 0.320
-0.4 0.6 0.620
-0.4 0.8 1.040
-0.4 1.0 1.580
-0.4 1.2 2.240
-0.4 1.4 3.020
-0.4 1.6 3.920
-0.4 1.8 4.940
-0.4 2.0 6.080
-0.2 -2.0 6.020
-0.2 -1.8 4.880
-0.2 -1.6 3.860
-0.2 -1.4 2.960
-0.2 -1.2 2.180
-0.2 -1.0 1.520
-0.2 -0.8 0.980
-0.2 -0.6 0.560
-0.2 -0.4 0.260
-0.2 -0.2 0.080
-0.2 0.0 0.020
-0.2 0.2 0.080
-0.2 0.4 0.260
-0.2 0.6 0.560
-0.2 0.8 0.980
-0.2 1.0 1.520
-0.2 1.2 2.180
-0.2 1.4 2.960
-0.2 1.6 3.860
-0.2 1.8 4.880
-0.2 2.0 6.020
0.0 -2.0 6.000
0.0 -1.8 4.860
0.0 -1.6 3.840
0.0 -1.4 2.940
0.0 -1.2 2.160
0.0 -1.0 1.500
0.0 -0.8 0.960
0.0 -0.6 0.540
0.0 -0.4 0.240
0.0 -0.2 0.060
0.0 0.0 0.000
0.0 0.2 0.060
0.0 0.4 0.240
0.0 0.6 0.540
0.0 0.8 0.960
0.0 1.0 1.500
0.0 1.2 2.160
0.0 1.4 2.940
0.0 1.6 3.840
0.0 1.8 4.860
0.0 2.0 6.000
0.2 -2.0 6.020
0.2 -1.8 4.880
0.2 -1.6 3.860
0.2 -1.4 2.960
0.2 -1.2 2.180
0.2 -1.0 1.520
0.2 -0.8 0.980
0.2 -0.6 0.560
0.2 -0.4 0.260
0.2 -0.2 0.080
0.2 0.0 0.020
0.2 0.2 0.080
0.2 0.4 0.260
0.2 0.6 0.560
0.2 0.8 0.980
0.2 1.0 1.520
0.2 1.2 2.180
0.2 1.4 2.960
0.2 1.6 3.860
0.2 1.8 4.880
0.2 2.0 6.020
0.4 -2.0 6.080
0.4 -1.8 4.940
0.4 -1.6 3.920
0.4 -1.4 3.020
0.4 -1.2 2.240
0.4 -1.0 1.580
0.4 -0.8 1.040
0.4 -0.6 0.620
0.4 -0.4 0.320
0.4 -0.2 0.140
0.4 0.0 0.080
0.4 0.2 0.140
0.4 0.4 0.320
0.4 0.6 0.620
0.4 0.8 1.040
0.4 1.0 1.580
0.4 1.2 2.240
0.4 1.4 3.020
0.4 1.6 3.920
0.4 1.8 4.940
0.4 2.0 6.080
0.6 -2.0 6.180
0.6 -1.8 5.040
0.6 -1.6 4.020
0.6 -1.4 3.120
0.6 -1.2 2.340
0.6 -1.0 1.680
0.6 -0.8 1.140
0.6 -0.6 0.720
0.6 -0.4 0.420
0.6 -0.2 0.240
0.6 0.0 0.180
0.6 0.2 0.240
0.6 0.4 0.420
0.6 0.6 0.720
0.6 0.8 1.140
0.6 1.0 1.680
0.6 1.2 2.340
0.6 1.4 3.120
0.6 1.6 4.020
0.6 1.8 5.040
0.6 2.0 6.180
0.8 -2.0 6.320
0.8 -1.8 5.180
0.8 -1.6 4.160
0.8 -1.4 3.260
0.8 -1.2 2.480
0.8 -1.0 1.820
0.8 -0.8 1.280
0.8 -0.6 0.860
0.8 -0.4 0.560
0.8 -0.2 0.380
0.8 0.0 0.320
0.8 0.2 0.380
0.8 0.4 0.560
0.8 0.6 0.860
0.8 0.8 1.280
0.8 1.0 1.820
0.8 1.2 2.480
0.8 1.4 3.260
0.8 1.6 4.160
0.8 1.8 5.180
0.8 2.0 6.320
1.0 -2.0 6.500
1.0 -1.8 5.360
1.0 -1.6 4.340
1.0 -1.4 3.440
1.0 -1.2 2.660
1.0 -1.0 2.000
1.0 -0.8 1.460
1.0 -0.6 1.040
1.0 -0.4 0.740
1.0 -0.2 0.560
1.0 0.0 0.500
1.0 0.2 0.560
1.0 0.4 0.740
1.0 0.6 1.040
1.0 0.8 1.460
1.0 1.0 2.000
1.0 1.2 2.660
1.0 1.4 3.440
1.0 1.6 4.340
1.0 1.8 5.360
1.0 2.0 6.500
1.2 -2.0 6.720
1.2 -1.8 5.580
1.2 -1.6 4.560
1.2 -1.4 3.660
1.2 -1.2 2.880
1.2 -1.0 2.220
1.2 -0.8 1.680
1.2 -0.6 1.260
1.2 -0.4 0.960
1.2 -0.2 0.780
1.2 0.0 0.720
1.2 0.2 0.780
1.2 0.4 0.960
1.2 0.6 1.260
1.2 0.8 1.680
1.2 1.0 2.220
1.2 1.2 2.880
1.2 1.4 3.660
1.2 1.6 4.560
1.2 1.8 5.580
1.2 2.0 6.720
1.4 -2.0 6.980
1.4 -1.8 5.840
1.4 -1.6 4.820
1.4 -1.4 3.920
1.4 -1.2 3.140
1.4 -1.0 2.480
1.4 -0.8 1.940
1.4 -0.6 1.520
1.4 -0.4 1.220
1.4 -0.2 1.040
1.4 0.0 0.980
1.4 0.2 1.040
1.4 0.4 1.220
1.4 0.6 1.520
1.4 0.8 1.940
1.4 1.0 2.480
1.4 1.2 3.140
1.4 1.4 3.920
1.4 1.6 4.820
1.4 1.8 5.840
1.4 2.0 6.980
1.6 -2.0 7.280
1.6 -1.8 6.140
1.6 -1.6 5.120
1.6 -1.4 4.220
1.6 -1.2 3.440
1.6 -1.0 2.780
1.6 -0.8 2.240
1.6 -0.6 1.820
1.6 -0.4 1.520
1.6 -0.2 1.340
1.6 0.0 1.280
1.6 0.2 1.340
1.6 0.4 1.520
1.6 0.6 1.820
1.6 0.8 2.240
1.6 1.0 2.780
1.6 1.2 3.440
1.6 1.4 4.220
1.6 1.6 5.120
1.6 1.8 6.140
1.6 2.0 7.280
1.8 -2.0 7.620
1.8 -1.8 6.480
1.8 -1.6 5.460
1.8 -1.4 4.560
1.8 -1.2 3.780
1.8 -1.0 3.120
1.8 -0.8 2.580
1.8 -0.6 2.160
1.8 -0.4 1.860
1.8 -0.2 1.680
1.8 0.0 1.620
1.8 0.2 1.680
1.8 0.4 1.860
1.8 0.6 2.160
1.8 0.8 2.580
1.8 1.0 3.120
1.8 1.2 3.780
1.8 1.4 4.560
1.8 1.6 5.460
1.8 1.8 6.480
1.8 2.0 7.620
2.0 -2.0 8.000
2.0 -1.8 6.860
2.0 -1.6 5.840
2.0 -1.4 4.940
2.0 -1.2 4.160
2.0 -1.0 3.500
2.0 -0.8 2.960
2.0 -0.6 2.540
2.0 -0.4 2.240
2.0 -0.2 2.060
2.0 0.0 2.000
2.0 0.2 2.060
2.0 0.4 2.240
2.0 0.6 2.540
2.0 0.8 2.960
2.0 1.0 3.500
2.0 1.2 4.160
2.0 1.4 4.940
2.0 1.6 5.840
2.0 1.8 6.860
2.0 2.0 8.000


==> images/Ex1_LF3.txt <==
  X   Y     V
-2.0 -2.0 10.000
-2.0 -1.8 8.290
-2.0 -1.6 6.760
-2.0 -1.4 5.410
-2.0 -1.2 4.240
-2.0 -1.0 3.250
-2.0 -0.8 2.440
-2.0 -0.6 1.810
-2.0 -0.4 1.360
-2.0 -0.2 1.090
-2.0 0.0 1.000
-2.0 0.2 1.090
-2.0 0.4 1.360
-2.0 0.6 1.810
-2.0 0.8 2.440
-2.0 1.0 3.250
-2.0 1.2 4.240
-2.0 1.4 5.410
-2.0 1.6 6.760
-2.0 1.8 8.290
-2.0 2.0 10.000
-1.8 -2.0 9.810
-1.8 -1.8 8.100
-1.8 -1.6 6.570
-1.8 -1.4 5.220
-1.8 -1.2 4.050
-1.8 -1.0 3.060
-1.8 -0.8 2.250
-1.8 -0.6 1.620
-1.8 -0.4 1.170
-1.8 -0.2 0.900
-1.8 0.0 0.810
-1.8 0.2 0.900
-1.8 0.4 1.170
-1.8 0.6 1.620
-1.8 0.8 2.250
-1.8 1.0 3.060
-1.8 1.2 4.050
-1.8 1.4 5.220
-1.8 1.6 6.570
-1.8 1.8 8.100
-1.8 2.0 9.810
-1.6 -2.0 9.640
-1.6 -1.8 7.930
-1.6 -1.6 6.400
-1.6 -1.4 5.050
-1.6 -1.2 3.880
-1.6 -1.0 2.890
-1.6 -0.8 2.080
-1.6 -0.6 1.450
-1.6 -0.4 1.000
-1.6 -0.2 0.730
-1.6 0.0 0.640
-1.6 0.2 0.730
-1.6 0.4 1.000
-1.6 0.6 1.450
-1.6 0.8 2.080
-1.6 1.0 2.890
-1.6 1.2 3.880
-1.6 1.4 5.050
-1.6 1.6 6.400
-1.6 1.8 7.930
-1.6 2.0 9.640
-1.4 -2.0 9.490
-1.4 -1.8 7.780
-1.4 -1.6 6.250
-1.4 -1.4 4.900
-1.4 -1.2 3.730
-1.4 -1.0 2.740
-1.4 -0.8 1.930
-1.4 -0.6 1.300
-1.4 -0.4 0.850
-1.4 -0.2 0.580
-1.4 0.0 0.490
-1.4 0.2 0.580
-1.4 0.4 0.850
-1.4 0.6 1.300
-1.4 0.8 1.930
-1.4 1.0 2.740
-1.4 1.2 3.730
-1.4 1.4 4.900
-1.4 1.6 6.250
-1.4 1.8 7.780
-1.4 2.0 9.490
-1.2 -2.0 9.360
-1.2 -1.8 7.650
-1.2 -1.6 6.120
-1.2 -1.4 4.770
-1.2 -1.2 3.600
-1.2 -1.0 2.610
-1.2 -0.8 1.800
-1.2 -0.6 1.170
-1.2 -0.4 0.720
-1.2 -0.2 0.450
-1.2 0.0 0.360
-1.2 0.2 0.450
-1.2 0.4 0.720
-1.2 0.6 1.170
-1.2 0.8 1.800
-1.2 1.0 2.610
-1.2 1.2 3.600
-1.2 1.4 4.770
-1.2 1.6 6.120
-1.2 1.8 7.650
-1.2 2.0 9.360
-1.0 -2.0 9.250
-1.0 -1.8 7.540
-1.0 -1.6 6.010
-1.0 -1.4 4.660
-1.0 -1.2 3.490
-1.0 -1.0 2.500
-1.0 -0.8 1.690
-1.0 -0.6 1.060
-1.0 -0.4 0.610
-1.0 -0.2 0.340
-1.0 0.0 0.250
-1.0 0.2 0.340
-1.0 0.4 0.610
-1.0 0.6 1.060
-1.0 0.8 1.690
-1.0 1.0 2.500
-1.0 1.2 3.490
-1.0 1.4 4.660
-1.0 1.6 6.010
-1.0 1.8 7.540
-1.0 2.0 9.250
-0.8 -2.0 9.160
-0.8 -1.8 7.450
-0.8 -1.6 5.920
-0.8 -1.4 4.570
-0.8 -1.2 3.400
-0.8 -1.0 2.410
-0.8 -0.8 1.600
-0.8 -0.6 0.970
-0.8 -0.4 0.520
-0.8 -0.2 0.250
-0.8 0.0 0.160
-0.8 0.2 0.250
-0.8 0.4 0.520
-0.8 0.6 0.970
-0.8 0.8 1.600
-0.8 1.0 2.410
-0.8 1.2 3.400
-0.8 1.4 4.570
-0.8 1.6 5.920
-0.8 1.8 7.450
-0.8 2.0 9.160
-0.6 -2.0 9.090
-0.6 -1.8 7.380
-0.6 -1.6 5.850
-0.6 -1.4 4.500
-0.6 -1.2 3.330
-0.6 -1.0 2.340
-0.6 -0.8 1.530
-0.6 -0.6 0.900
-0.6 -0.4 0.450
-0.6 -0.2 0.180
-0.6 0.0 0.090
-0.6 0.2 0.180
-0.6 0.4 0.450
-0.6 0.6 0.900
-0.6 0.8 1.530
-0.6 1.0 2.340
-0.6 1.2 3.330
-0.6 1.4 4.500
-0.6 1.6 5.850
-0.6 1.8 7.380
-0.6 2.0 9.090
-0.4 -2.0 9.040
-0.4 -1.8 7.330
-0.4 -1.6 5.800
-0.4 -1.4 4.450
-0.4 -1.2 3.280
-0.4 -1.0 2.290
-0.4 -0.8 1.480
-0.4 -0.6 0.850
-0.4 -0.4 0.400
-0.4 -0.2 0.130
-0.4 0.0 0.040
-0.4 0.2 0.130
-0.4 0.4 0.400
-0.4 0.6 0.850
-0.4 0.8 1.480
-0.4 1.0 2.290
-0.4 1.2 3.280
-0.4 1.4 4.450
-0.4 1.6 5.800
-0.4 1.8 7.330
-0.4 2.0 9.040
-0.2 -2.0 9.010
-0.2 -1.8 7.300
-0.2 -1.6 5.770
-0.2 -1.4 4.420
-0.2 -1.2 3.250
-0.2 -1.0 2.260
-0.2 -0.8 1.450
-0.2 -0.6 0.820
-0.2 -0.4 0.370
-0.2 -0.2 0.100
-0.2 0.0 0.010
-0.2 0.2 0.100
-0.2 0.4 0.370
-0.2 0.6 0.820
-0.2 0.8 1.450
-0.2 1.0 2.260
-0.2 1.2 3.250
-0.2 1.4 4.420
-0.2 1.6 5.770
-0.2 1.8 7.300
-0.2 2.0 9.010
0.0 -2.0 9.000
0.0 -1.8 7.290
0.0 -1.6 5.760
0.0 -1.4 4.410
0.0 -1.2 3.240
0.0 -1.0 2.250
0.0 -0.8 1.440
0.0 -0.6 0.810
0.0 -0.4 0.360
0.0 -0.2 0.090
0.0 0.0 0.000
0.0 0.2 0.090
0.0 0.4 0.360
0.0 0.6 0.810
0.0 0.8 1.440
0.0 1.0 2.250
0.0 1.2 3.240
0.0 1.4 4.410
0.0 1.6 5.760
0.0 1.8 7.290
0.0 2.0 9.000
0.2 -2.0 9.010
0.2 -1.8 7.300
0.2 -1.6 5.770
0.2 -1.4 4.420
0.2 -1.2 3.250
0.2 -1.0 2.260
0.2 -0.8 1.450
0.2 -0.6 0.820
0.2 -0.4 0.370
0.2 -0.2 0.100
0.2 0.0 0.010
0.2 0.2 0.100
0.2 0.4 0.370
0.2 0.6 0.820
0.2 0.8 1.450
0.2 1.0 2.260
0.2 1.2 3.250
0.2 1.4 4.420
0.2 1.6 5.770
0.2 1.8 7.300
0.2 2.0 9.010
0.4 -2.0 9.040
0.4 -1.8 7.330
0.4 -1.6 5.800
0.4 -1.4 4.450
0.4 -1.2 3.280
0.4 -1.0 2.290
0.4 -0.8 1.480
0.4 -0.6 0.850
0.4 -0.4 0.400
0.4 -0.2 0.130
0.4 0.0 0.040
0.4 0.2 0.130
0.4 0.4 0.400
0.4 0.6 0.850
0.4 0.8 1.480
0.4 1.0 2.290
0.4 1.2 3.280
0.4 1.4 4.450
0.4 1.6 5.800
0.4 1.8 7.330
0.4 2.0 9.040
0.6 -2.0 9.090
0.6 -1.8 7.380
0.6 -1.6 5.850
0.6 -1.4 4.500
0.6 -1.2 3.330
0.6 -1.0 2.340
0.6 -0.8 1.530
0.6 -0.6 0.900
0.6 -0.4 0.450
0.6 -0.2 0.180
0.6 0.0 0.090
0.6 0.2 0.180
0.6 0.4 0.450
0.6 0.6 0.900
0.6 0.8 1.530
0.6 1.0 2.340
0.6 1.2 3.330
0.6 1.4 4.500
0.6 1.6 5.850
0.6 1.8 7.380
0.6 2.0 9.090
0.8 -2.0 9.160
0.8 -1.8 7.450
0.8 -1.6 5.920
0.8 -1.4 4.570
0.8 -1.2 3.400
0.8 -1.0 2.410
0.8 -0.8 1.600
0.8 -0.6 0.970
0.8 -0.4 0.520
0.8 -0.2 0.250
0.8 0.0 0.160
0.8 0.2 0.250
0.8 0.4 0.520
0.8 0.6 0.970
0.8 0.8 1.600
0.8 1.0 2.410
0.8 1.2 3.400
0.8 1.4 4.570
0.8 1.6 5.920
0.8 1.8 7.450
0.8 2.0 9.160
1.0 -2.0 9.250
1.0 -1.8 7.540
1.0 -1.6 6.010
1.0 -1.4 4.660
1.0 -1.2 3.490
1.0 -1.0 2.500
1.0 -0.8 1.690
1.0 -0.6 1.060
1.0 -0.4 0.610
1.0 -0.2 0.340
1.0 0.0 0.250
1.0 0.2 0.340
1.0 0.4 0.610
1.0 0.6 1.060
1.0 0.8 1.690
1.0 1.0 2.500
1.0 1.2 3.490
1.0 1.4 4.660
1.0 1.6 6.010
1.0 1.8 7.540
1.0 2.0 9.250
1.2 -2.0 9.360
1.2 -1.8 7.650
1.2 -1.6 6.120
1.2 -1.4 4.770
1.2 -1.2 3.600
1.2 -1.0 2.610
1.2 -0.8 1.800
1.2 -0.6 1.170
1.2 -0.4 0.720
1.2 -0.2 0.450
1.2 0.0 0.360
1.2 0.2 0.450
1.2 0.4 0.720
1.2 0.6 1.170
1.2 0.8 1.800
1.2 1.0 2.610
1.2 1.2 3.600
1.2 1.4 4.770
1.2 1.6 6.120
1.2 1.8 7.650
1.2 2.0 9.360
1.4 -2.0 9.490
1.4 -1.8 7.780
1.4 -1.6 6.250
1.4 -1.4 4.900
1.4 -1.2 3.730
1.4 -1.0 2.740
1.4 -0.8 1.930
1.4 -0.6 1.300
1.4 -0.4 0.850
1.4 -0.2 0.580
1.4 0.0 0.490
1.4 0.2 0.580
1.4 0.4 0.850
1.4 0.6 1.300
1.4 0.8 1.930
1.4 1.0 2.740
1.4 1.2 3.730
1.4 1.4 4.900
1.4 1.6 6.250
1.4 1.8 7.780
1.4 2.0 9.490
1.6 -2.0 9.640
1.6 -1.8 7.930
1.6 -1.6 6.400
1.6 -1.4 5.050
1.6 -1.2 3.880
1.6 -1.0 2.890
1.6 -0.8 2.080
1.6 -0.6 1.450
1.6 -0.4 1.000
1.6 -0.2 0.730
1.6 0.0 0.640
1.6 0.2 0.730
1.6 0.4 1.000
1.6 0.6 1.450
1.6 0.8 2.080
1.6 1.0 2.890
1.6 1.2 3.880
1.6 1.4 5.050
1.6 1.6 6.400
1.6 1.8 7.930
1.6 2.0 9.640
1.8 -2.0 9.810
1.8 -1.8 8.100
1.8 -1.6 6.570
1.8 -1.4 5.220
1.8 -1.2 4.050
1.8 -1.0 3.060
1.8 -0.8 2.250
1.8 -0.6 1.620
1.8 -0.4 1.170
1.8 -0.2 0.900
1.8 0.0 0.810
1.8 0.2 0.900
1.8 0.4 1.170
1.8 0.6 1.620
1.8 0.8 2.250
1.8 1.0 3.060
1.8 1.2 4.050
1.8 1.4 5.220
1.8 1.6 6.570
1.8 1.8 8.100
1.8 2.0 9.810
2.0 -2.0 10.000
2.0 -1.8 8.290
2.0 -1.6 6.760
2.0 -1.4 5.410
2.0 -1.2 4.240
2.0 -1.0 3.250
2.0 -0.8 2.440
2.0 -0.6 1.810
2.0 -0.4 1.360
2.0 -0.2 1.090
2.0 0.0 1.000
2.0 0.2 1.090
2.0 0.4 1.360
2.0 0.6 1.810
2.0 0.8 2.440
2.0 1.0 3.250
2.0 1.2 4.240
2.0 1.4 5.410
2.0 1.6 6.760
2.0 1.8 8.290
2.0 2.0 10.000


==> images/Ex1_SFUJ.txt <==
            t           x_1           x_2
0.00000000000 0.00000000000 1.00000000000
0.01250000000 0.00000000000 0.98757780038
0.02500000000 0.00000000000 0.97530991186
0.03750000000 0.00000000000 0.96319441765
0.05000000000 0.00000000000 0.95122942451
0.06250000000 0.00000000000 0.93941306270
0.07500000000 0.00000000000 0.92774348617
0.08750000000 0.00000000000 0.91621887159
0.10000000000 0.00000000000 0.90483741804
0.11250000000 0.00000000000 0.89359734701
0.12500000000 0.00000000000 0.88249690244
0.13750000000 0.00000000000 0.87153434994
0.15000000000 0.00000000000 0.86070797644
0.16250000000 0.00000000000 0.85001609014
0.17500000000 0.00000000000 0.83945702063
0.18750000000 0.00000000000 0.82902911813
0.20000000000 0.00000000000 0.81873075309
0.21250000000 0.00000000000 0.80856031624
0.22500000000 0.00000000000 0.79851621863
0.23750000000 0.00000000000 0.78859689094
0.25000000000 0.00000000000 0.77880078309
0.26250000000 0.00000000000 0.76912636429
0.27500000000 0.00000000000 0.75957212311
0.28750000000 0.00000000000 0.75013656673
0.30000000000 0.00000000000 0.74081822070
0.31250000000 0.00000000000 0.73161562888
0.32500000000 0.00000000000 0.72252735354
0.33750000000 0.00000000000 0.71355197467
0.35000000000 0.00000000000 0.70468808974
0.36250000000 0.00000000000 0.69593431362
0.37500000000 0.00000000000 0.68728927869
0.38750000000 0.00000000000 0.67875163422
0.40000000000 0.00000000000 0.67032004606
0.41250000000 0.00000000000 0.66199319664
0.42500000000 0.00000000000 0.65376978504
0.43750000000 0.00000000000 0.64564852640
0.45000000000 0.00000000000 0.63762815165
0.46250000000 0.00000000000 0.62970740746
0.47500000000 0.00000000000 0.62188505638
0.48750000000 0.00000000000 0.61415987620
0.50000000000 0.00000000000 0.60653065974
0.50000000000          NaN          NaN
0.50000000000 0.00000000000 0.90979598961
0.51250000000 0.00000000000 0.89849432221
0.52500000000 0.00000000000 0.88733304644
0.53750000000 0.00000000000 0.87631041839
0.55000000000 0.00000000000 0.86542471562
0.56250000000 0.00000000000 0.85467423704
0.57500000000 0.00000000000 0.84405730311
0.58750000000 0.00000000000 0.83357225498
0.60000000000 0.00000000000 0.82321745419
0.61250000000 0.00000000000 0.81299128264
0.62500000000 0.00000000000 0.80289214268
0.63750000000 0.00000000000 0.79291845639
0.65000000000 0.00000000000 0.78306866519
0.66250000000 0.00000000000 0.77334122991
0.67500000000 0.00000000000 0.76373463082
0.68750000000 0.00000000000 0.75424736695
0.70000000000 0.00000000000 0.74487795574
0.71250000000 0.00000000000 0.73562493307
0.72500000000 0.00000000000 0.72648685335
0.73750000000 0.00000000000 0.71746228880
0.75000000000 0.00000000000 0.70854982916
0.76250000000 0.00000000000 0.69974808174
0.77500000000 0.00000000000 0.69105567143
0.78750000000 0.00000000000 0.68247124008
0.80000000000 0.00000000000 0.67399344623
0.81250000000 0.00000000000 0.66562096509
0.82500000000 0.00000000000 0.65735248863
0.83750000000 0.00000000000 0.64918672494
0.85000000000 0.00000000000 0.64112239797
0.86250000000 0.00000000000 0.63315824756
0.87500000000 0.00000000000 0.62529302946
0.88750000000 0.00000000000 0.61752551476
0.90000000000 0.00000000000 0.60985448966
0.91250000000 0.00000000000 0.60227875545
0.92500000000 0.00000000000 0.59479712856
0.93750000000 0.00000000000 0.58740844002
0.95000000000 0.00000000000 0.58011153523
0.96250000000 0.00000000000 0.57290527394
0.97500000000 0.00000000000 0.56578853030
0.98750000000 0.00000000000 0.55876019235
1.00000000000 0.00000000000 0.55181916181
1.00000000000          NaN          NaN
1.00000000000 0.00000000000 0.82772874271
1.01250000000 0.00000000000 0.81744653104
1.02500000000 0.00000000000 0.80729204710
1.03750000000 0.00000000000 0.79726370431
1.05000000000 0.00000000000 0.78735993558
1.06250000000 0.00000000000 0.77757919328
1.07500000000 0.00000000000 0.76791994937
1.08750000000 0.00000000000 0.75838069463
1.10000000000 0.00000000000 0.74895993840
1.11250000000 0.00000000000 0.73965620853
1.12500000000 0.00000000000 0.73046805150
1.13750000000 0.00000000000 0.72139403171
1.15000000000 0.00000000000 0.71243273118
1.16250000000 0.00000000000 0.70358274957
1.17500000000 0.00000000000 0.69484270425
1.18750000000 0.00000000000 0.68621122962
1.20000000000 0.00000000000 0.67768697688
1.21250000000 0.00000000000 0.66926861397
1.22500000000 0.00000000000 0.66095482569
1.23750000000 0.00000000000 0.65274431304
1.25000000000 0.00000000000 0.64463579301
1.26250000000 0.00000000000 0.63662799851
1.27500000000 0.00000000000 0.62871967846
1.28750000000 0.00000000000 0.62090959725
1.30000000000 0.00000000000 0.61319653440
1.31250000000 0.00000000000 0.60557928464
1.32500000000 0.00000000000 0.59805665792
1.33750000000 0.00000000000 0.59062747886
1.35000000000 0.00000000000 0.58329058653
1.36250000000 0.00000000000 0.57604483442
1.37500000000 0.00000000000 0.56888909053
1.38750000000 0.00000000000 0.56182223681
1.40000000000 0.00000000000 0.55484316894
1.41250000000 0.00000000000 0.54795079634
1.42500000000 0.00000000000 0.54114404220
1.43750000000 0.00000000000 0.53442184300
1.45000000000 0.00000000000 0.52778314828
1.46250000000 0.00000000000 0.52122692066
1.47500000000 0.00000000000 0.51475213583
1.48750000000 0.00000000000 0.50835778216
1.50000000000 0.00000000000 0.50204286041
1.50000000000          NaN          NaN
1.50000000000 0.00000000000 0.75306429061
1.51250000000 0.00000000000 0.74370957566
1.52500000000 0.00000000000 0.73447106690
1.53750000000 0.00000000000 0.72534732084
1.55000000000 0.00000000000 0.71633691177
1.56250000000 0.00000000000 0.70743843165
1.57500000000 0.00000000000 0.69865049028
1.58750000000 0.00000000000 0.68997171457
1.60000000000 0.00000000000 0.68140074833
1.61250000000 0.00000000000 0.67293625221
1.62500000000 0.00000000000 0.66457690380
1.63750000000 0.00000000000 0.65632139698
1.65000000000 0.00000000000 0.64816844170
1.66250000000 0.00000000000 0.64011676392
1.67500000000 0.00000000000 0.63216510574
1.68750000000 0.00000000000 0.62431222474
1.70000000000 0.00000000000 0.61655689378
1.71250000000 0.00000000000 0.60889790096
1.72500000000 0.00000000000 0.60133404973
1.73750000000 0.00000000000 0.59386415825
1.75000000000 0.00000000000 0.58648705924
1.76250000000 0.00000000000 0.57920159991
1.77500000000 0.00000000000 0.57200664206
1.78750000000 0.00000000000 0.56490106149
1.80000000000 0.00000000000 0.55788374784
1.81250000000 0.00000000000 0.55095360456
1.82500000000 0.00000000000 0.54410954894
1.83750000000 0.00000000000 0.53735051162
1.85000000000 0.00000000000 0.53067543640
1.86250000000 0.00000000000 0.52408328019
1.87500000000 0.00000000000 0.51757301310
1.88750000000 0.00000000000 0.51114361793
1.90000000000 0.00000000000 0.50479408997
1.91250000000 0.00000000000 0.49852343701
1.92500000000 0.00000000000 0.49233067939
1.93750000000 0.00000000000 0.48621484952
1.95000000000 0.00000000000 0.48017499169
1.96250000000 0.00000000000 0.47421016209
1.97500000000 0.00000000000 0.46831942882
1.98750000000 0.00000000000 0.46250187149
2.00000000000 0.00000000000 0.45675658101
2.00000000000          NaN          NaN
2.00000000000 0.00000000000 0.68513487151
2.01250000000 0.00000000000 0.67662398937
2.02500000000 0.00000000000 0.66821883115
2.03750000000 0.00000000000 0.65991808358
2.05000000000 0.00000000000 0.65172044954
2.06250000000 0.00000000000 0.64362464802
2.07500000000 0.00000000000 0.63562941420
2.08750000000 0.00000000000 0.62773349886
2.10000000000 0.00000000000 0.61993566815
2.11250000000 0.00000000000 0.61223470353
2.12500000000 0.00000000000 0.60462940186
2.13750000000 0.00000000000 0.59711857487
2.15000000000 0.00000000000 0.58970104885
2.16250000000 0.00000000000 0.58237566470
2.17500000000 0.00000000000 0.57514127797
2.18750000000 0.00000000000 0.56799675833
2.20000000000 0.00000000000 0.56094098933
2.21250000000 0.00000000000 0.55397286838
2.22500000000 0.00000000000 0.54709130686
2.23750000000 0.00000000000 0.54029522955
2.25000000000 0.00000000000 0.53358357446
2.26250000000 0.00000000000 0.52695529278
2.27500000000 0.00000000000 0.52040934897
2.28750000000 0.00000000000 0.51394472027
2.30000000000 0.00000000000 0.50756039646
2.31250000000 0.00000000000 0.50125537989
2.32500000000 0.00000000000 0.49502868553
2.33750000000 0.00000000000 0.48887934049
2.35000000000 0.00000000000 0.48280638382
2.36250000000 0.00000000000 0.47680886654
2.37500000000 0.00000000000 0.47088585165
2.38750000000 0.00000000000 0.46503641370
2.40000000000 0.00000000000 0.45925963863
2.41250000000 0.00000000000 0.45355462372
2.42500000000 0.00000000000 0.44792047767
2.43750000000 0.00000000000 0.44235632018
2.45000000000 0.00000000000 0.43686128175
2.46250000000 0.00000000000 0.43143450370
2.47500000000 0.00000000000 0.42607513820
2.48750000000 0.00000000000 0.42078234787
2.50000000000 0.00000000000 0.41555530563
2.50000000000          NaN          NaN
2.50000000000 0.00000000000 0.62333295845
2.51250000000 0.00000000000 0.61558979200
2.52500000000 0.00000000000 0.60794281276
2.53750000000 0.00000000000 0.60039082591
2.55000000000 0.00000000000 0.59293265134
2.56250000000 0.00000000000 0.58556712358
2.57500000000 0.00000000000 0.57829309192
2.58750000000 0.00000000000 0.57110941981
2.60000000000 0.00000000000 0.56401498470
2.61250000000 0.00000000000 0.55700867797
2.62500000000 0.00000000000 0.55008940502
2.63750000000 0.00000000000 0.54325608474
2.65000000000 0.00000000000 0.53650764931
2.66250000000 0.00000000000 0.52984304419
2.67500000000 0.00000000000 0.52326122816
2.68750000000 0.00000000000 0.51676117284
2.70000000000 0.00000000000 0.51034186250
2.71250000000 0.00000000000 0.50400229400
2.72500000000 0.00000000000 0.49774147693
2.73750000000 0.00000000000 0.49155843305
2.75000000000 0.00000000000 0.48545219616
2.76250000000 0.00000000000 0.47942181208
2.77500000000 0.00000000000 0.47346633865
2.78750000000 0.00000000000 0.46758484538
2.80000000000 0.00000000000 0.46177641318
2.81250000000 0.00000000000 0.45604013440
2.82500000000 0.00000000000 0.45037511284
2.83750000000 0.00000000000 0.44478046338
2.85000000000 0.00000000000 0.43925531176
2.86250000000 0.00000000000 0.43379879459
2.87500000000 0.00000000000 0.42841005940
2.88750000000 0.00000000000 0.42308826421
2.90000000000 0.00000000000 0.41783257742
2.91250000000 0.00000000000 0.41264217773
2.92500000000 0.00000000000 0.40751625425
2.93750000000 0.00000000000 0.40245400608
2.95000000000 0.00000000000 0.39745464216
2.96250000000 0.00000000000 0.39251738125
2.97500000000 0.00000000000 0.38764145201
2.98750000000 0.00000000000 0.38282609259
3.00000000000 0.00000000000 0.37807055053
3.00000000000          NaN          NaN
3.00000000000 0.00000000000 0.56710582579
3.01250000000 0.00000000000 0.56006112401
3.02500000000 0.00000000000 0.55310393296
3.03750000000 0.00000000000 0.54623316562
3.05000000000 0.00000000000 0.53944774830
3.06250000000 0.00000000000 0.53274662068
3.07500000000 0.00000000000 0.52612873584
3.08750000000 0.00000000000 0.51959305977
3.10000000000 0.00000000000 0.51313857116
3.11250000000 0.00000000000 0.50676426140
3.12500000000 0.00000000000 0.50046913461
3.13750000000 0.00000000000 0.49425220723
3.15000000000 0.00000000000 0.48811250774
3.16250000000 0.00000000000 0.48204907673
3.17500000000 0.00000000000 0.47606096690
3.18750000000 0.00000000000 0.47014724264
3.20000000000 0.00000000000 0.46430697983
3.21250000000 0.00000000000 0.45853926584
3.22500000000 0.00000000000 0.45284319957
3.23750000000 0.00000000000 0.44721789105
3.25000000000 0.00000000000 0.44166246122
3.26250000000 0.00000000000 0.43617604196
3.27500000000 0.00000000000 0.43075777612
3.28750000000 0.00000000000 0.42540681713
3.30000000000 0.00000000000 0.42012232881
3.31250000000 0.00000000000 0.41490348538
3.32500000000 0.00000000000 0.40974947148
3.33750000000 0.00000000000 0.40465948184
3.35000000000 0.00000000000 0.39963272106
3.36250000000 0.00000000000 0.39466840362
3.37500000000 0.00000000000 0.38976575395
3.38750000000 0.00000000000 0.38492400603
3.40000000000 0.00000000000 0.38014240326
3.41250000000 0.00000000000 0.37542019844
3.42500000000 0.00000000000 0.37075665382
3.43750000000 0.00000000000 0.36615104074
3.45000000000 0.00000000000 0.36160263949
3.46250000000 0.00000000000 0.35711073931
3.47500000000 0.00000000000 0.35267463845
3.48750000000 0.00000000000 0.34829364376
3.50000000000 0.00000000000 0.34396707066
3.50000000000          NaN          NaN
3.50000000000 0.00000000000 0.51595060599
3.51250000000 0.00000000000 0.50954136456
3.52500000000 0.00000000000 0.50321174005
3.53750000000 0.00000000000 0.49696074347
3.55000000000 0.00000000000 0.49078739801
3.56250000000 0.00000000000 0.48469073898
3.57500000000 0.00000000000 0.47866981389
3.58750000000 0.00000000000 0.47272368201
3.60000000000 0.00000000000 0.46685141416
3.61250000000 0.00000000000 0.46105209270
3.62500000000 0.00000000000 0.45532481160
3.63750000000 0.00000000000 0.44966867599
3.65000000000 0.00000000000 0.44408280202
3.66250000000 0.00000000000 0.43856631680
3.67500000000 0.00000000000 0.43311835850
3.68750000000 0.00000000000 0.42773807588
3.70000000000 0.00000000000 0.42242462820
3.71250000000 0.00000000000 0.41717718514
3.72500000000 0.00000000000 0.41199492690
3.73750000000 0.00000000000 0.40687704376
3.75000000000 0.00000000000 0.40182273598
3.76250000000 0.00000000000 0.39683121374
3.77500000000 0.00000000000 0.39190169721
3.78750000000 0.00000000000 0.38703341618
3.80000000000 0.00000000000 0.38222560990
3.81250000000 0.00000000000 0.37747752707
3.82500000000 0.00000000000 0.37278842590
3.83750000000 0.00000000000 0.36815757374
3.85000000000 0.00000000000 0.36358424693
3.86250000000 0.00000000000 0.35906773084
3.87500000000 0.00000000000 0.35460731983
3.88750000000 0.00000000000 0.35020231699
3.90000000000 0.00000000000 0.34585203397
3.91250000000 0.00000000000 0.34155579096
3.92500000000 0.00000000000 0.33731291677
3.93750000000 0.00000000000 0.33312274845
3.95000000000 0.00000000000 0.32898463124
3.96250000000 0.00000000000 0.32489791848
3.97500000000 0.00000000000 0.32086197170
3.98750000000 0.00000000000 0.31687616030
4.00000000000 0.00000000000 0.31293986144
4.00000000000          NaN          NaN
4.00000000000 0.00000000000 0.46940979217
4.01250000000 0.00000000000 0.46357869002
4.02500000000 0.00000000000 0.45782002302
4.03750000000 0.00000000000 0.45213289140
4.05000000000 0.00000000000 0.44651640646
4.06250000000 0.00000000000 0.44096969052
4.07500000000 0.00000000000 0.43549187703
4.08750000000 0.00000000000 0.43008211009
4.10000000000 0.00000000000 0.42473954435
4.11250000000 0.00000000000 0.41946334494
4.12500000000 0.00000000000 0.41425268756
4.13750000000 0.00000000000 0.40910675807
4.15000000000 0.00000000000 0.40402475233
4.16250000000 0.00000000000 0.39900587621
4.17500000000 0.00000000000 0.39404934559
4.18750000000 0.00000000000 0.38915438604
4.20000000000 0.00000000000 0.38432023265
4.21250000000 0.00000000000 0.37954613000
4.22500000000 0.00000000000 0.37483133223
4.23750000000 0.00000000000 0.37017510268
4.25000000000 0.00000000000 0.36557671373
4.26250000000 0.00000000000 0.36103544681
4.27500000000 0.00000000000 0.35655059244
4.28750000000 0.00000000000 0.35212144989
4.30000000000 0.00000000000 0.34774732701
4.31250000000 0.00000000000 0.34342754030
4.32500000000 0.00000000000 0.33916141486
4.33750000000 0.00000000000 0.33494828413
4.35000000000 0.00000000000 0.33078748975
4.36250000000 0.00000000000 0.32667838152
4.37500000000 0.00000000000 0.32262031747
4.38750000000 0.00000000000 0.31861266355
4.40000000000 0.00000000000 0.31465479351
4.41250000000 0.00000000000 0.31074608885
4.42500000000 0.00000000000 0.30688593892
4.43750000000 0.00000000000 0.30307374059
4.45000000000 0.00000000000 0.29930889814
4.46250000000 0.00000000000 0.29559082326
4.47500000000 0.00000000000 0.29191893507
4.48750000000 0.00000000000 0.28829265985
4.50000000000 0.00000000000 0.28471143093
4.50000000000          NaN          NaN
4.50000000000 0.00000000000 0.42706714640
4.51250000000 0.00000000000 0.42176203305
4.52500000000 0.00000000000 0.41652282091
4.53750000000 0.00000000000 0.41134869137
4.55000000000 0.00000000000 0.40623883589
4.56250000000 0.00000000000 0.40119245598
4.57500000000 0.00000000000 0.39620876323
4.58750000000 0.00000000000 0.39128697896
4.60000000000 0.00000000000 0.38642633408
4.61250000000 0.00000000000 0.38162606902
4.62500000000 0.00000000000 0.37688543383
4.63750000000 0.00000000000 0.37220368782
4.65000000000 0.00000000000 0.36758009938
4.66250000000 0.00000000000 0.36301394601
4.67500000000 0.00000000000 0.35850451433
4.68750000000 0.00000000000 0.35405109976
4.70000000000 0.00000000000 0.34965300639
4.71250000000 0.00000000000 0.34530954695
4.72500000000 0.00000000000 0.34102004284
4.73750000000 0.00000000000 0.33678382387
4.75000000000 0.00000000000 0.33260022805
4.76250000000 0.00000000000 0.32846860162
4.77500000000 0.00000000000 0.32438829910
4.78750000000 0.00000000000 0.32035868296
4.80000000000 0.00000000000 0.31637912351
4.81250000000 0.00000000000 0.31244899888
4.82500000000 0.00000000000 0.30856769507
4.83750000000 0.00000000000 0.30473460563
4.85000000000 0.00000000000 0.30094913159
4.86250000000 0.00000000000 0.29721068140
4.87500000000 0.00000000000 0.29351867100
4.88750000000 0.00000000000 0.28987252354
4.90000000000 0.00000000000 0.28627166924
4.91250000000 0.00000000000 0.28271554542
4.92500000000 0.00000000000 0.27920359650
4.93750000000 0.00000000000 0.27573527375
4.95000000000 0.00000000000 0.27231003519
4.96250000000 0.00000000000 0.26892734557
4.97500000000 0.00000000000 0.26558667642
4.98750000000 0.00000000000 0.26228750576
5.00000000000 0.00000000000 0.25902931806
5.00000000000          NaN          NaN
5.00000000000 0.00000000000 0.38854397709
5.01250000000 0.00000000000 0.38371740624
5.02500000000 0.00000000000 0.37895079205
5.03750000000 0.00000000000 0.37424338974
5.05000000000 0.00000000000 0.36959446372
5.06250000000 0.00000000000 0.36500328751
5.07500000000 0.00000000000 0.36046914383
5.08750000000 0.00000000000 0.35599132425
5.10000000000 0.00000000000 0.35156912902
5.11250000000 0.00000000000 0.34720186712
5.12500000000 0.00000000000 0.34288885624
5.13750000000 0.00000000000 0.33862942249
5.15000000000 0.00000000000 0.33442290028
5.16250000000 0.00000000000 0.33026863225
5.17500000000 0.00000000000 0.32616596939
5.18750000000 0.00000000000 0.32211427068
5.20000000000 0.00000000000 0.31811290297
5.21250000000 0.00000000000 0.31416124099
5.22500000000 0.00000000000 0.31025866736
5.23750000000 0.00000000000 0.30640457232
5.25000000000 0.00000000000 0.30259835362
5.26250000000 0.00000000000 0.29883941647
5.27500000000 0.00000000000 0.29512717360
5.28750000000 0.00000000000 0.29146104500
5.30000000000 0.00000000000 0.28784045777
5.31250000000 0.00000000000 0.28426484614
5.32500000000 0.00000000000 0.28073365150
5.33750000000 0.00000000000 0.27724632210
5.35000000000 0.00000000000 0.27380231299
5.36250000000 0.00000000000 0.27040108600
5.37500000000 0.00000000000 0.26704210975
5.38750000000 0.00000000000 0.26372485942
5.40000000000 0.00000000000 0.26044881662
5.41250000000 0.00000000000 0.25721346943
5.42500000000 0.00000000000 0.25401831238
5.43750000000 0.00000000000 0.25086284625
5.45000000000 0.00000000000 0.24774657794
5.46250000000 0.00000000000 0.24466902050
5.47500000000 0.00000000000 0.24162969310
5.48750000000 0.00000000000 0.23862812087
5.50000000000 0.00000000000 0.23566383476
5.50000000000          NaN          NaN
5.50000000000 0.00000000000 0.35349575214
5.51250000000 0.00000000000 0.34910455734
5.52500000000 0.00000000000 0.34476791086
5.53750000000 0.00000000000 0.34048513513
5.55000000000 0.00000000000 0.33625556087
5.56250000000 0.00000000000 0.33207852717
5.57500000000 0.00000000000 0.32795338144
5.58750000000 0.00000000000 0.32387947914
5.60000000000 0.00000000000 0.31985618366
5.61250000000 0.00000000000 0.31588286629
5.62500000000 0.00000000000 0.31195890629
5.63750000000 0.00000000000 0.30808369055
5.65000000000 0.00000000000 0.30425661350
5.66250000000 0.00000000000 0.30047707711
5.67500000000 0.00000000000 0.29674449090
5.68750000000 0.00000000000 0.29305827166
5.70000000000 0.00000000000 0.28941784337
5.71250000000 0.00000000000 0.28582263714
5.72500000000 0.00000000000 0.28227209130
5.73750000000 0.00000000000 0.27876565110
5.75000000000 0.00000000000 0.27530276859
5.76250000000 0.00000000000 0.27188290264
5.77500000000 0.00000000000 0.26850551896
5.78750000000 0.00000000000 0.26517008987
5.80000000000 0.00000000000 0.26187609413
5.81250000000 0.00000000000 0.25862301701
5.82500000000 0.00000000000 0.25541035028
5.83750000000 0.00000000000 0.25223759198
5.85000000000 0.00000000000 0.24910424631
5.86250000000 0.00000000000 0.24600982363
5.87500000000 0.00000000000 0.24295384051
5.88750000000 0.00000000000 0.23993581946
5.90000000000 0.00000000000 0.23695528886
5.91250000000 0.00000000000 0.23401178296
5.92500000000 0.00000000000 0.23110484189
5.93750000000 0.00000000000 0.22823401146
5.95000000000 0.00000000000 0.22539884305
5.96250000000 0.00000000000 0.22259889363
5.97500000000 0.00000000000 0.21983372575
5.98750000000 0.00000000000 0.21710290737
6.00000000000 0.00000000000 0.21440601176
6.00000000000          NaN          NaN
6.00000000000 0.00000000000 0.32160901764
6.01250000000 0.00000000000 0.31761392622
6.02500000000 0.00000000000 0.31366846265
6.03750000000 0.00000000000 0.30977201046
6.05000000000 0.00000000000 0.30592396077
6.06250000000 0.00000000000 0.30212371226
6.07500000000 0.00000000000 0.29837067121
6.08750000000 0.00000000000 0.29466425124
6.10000000000 0.00000000000 0.29100387314
6.11250000000 0.00000000000 0.28738896494
6.12500000000 0.00000000000 0.28381896187
6.13750000000 0.00000000000 0.28029330613
6.15000000000 0.00000000000 0.27681144678
6.16250000000 0.00000000000 0.27337283973
6.17500000000 0.00000000000 0.26997694776
6.18750000000 0.00000000000 0.26662324028
6.20000000000 0.00000000000 0.26331119322
6.21250000000 0.00000000000 0.26004028901
6.22500000000 0.00000000000 0.25681001665
6.23750000000 0.00000000000 0.25361987141
6.25000000000 0.00000000000 0.25046935479
6.26250000000 0.00000000000 0.24735797446
6.27500000000 0.00000000000 0.24428524434
6.28750000000 0.00000000000 0.24125068433
6.30000000000 0.00000000000 0.23825382021
6.31250000000 0.00000000000 0.23529418370
6.32500000000 0.00000000000 0.23237131239
6.33750000000 0.00000000000 0.22948474961
6.35000000000 0.00000000000 0.22663404429
6.36250000000 0.00000000000 0.22381875095
6.37500000000 0.00000000000 0.22103842976
6.38750000000 0.00000000000 0.21829264631
6.40000000000 0.00000000000 0.21558097152
6.41250000000 0.00000000000 0.21290298166
6.42500000000 0.00000000000 0.21025825833
6.43750000000 0.00000000000 0.20764638832
6.45000000000 0.00000000000 0.20506696347
6.46250000000 0.00000000000 0.20251958072
6.47500000000 0.00000000000 0.20000384207
6.48750000000 0.00000000000 0.19751935446
6.50000000000 0.00000000000 0.19506572965
6.50000000000          NaN          NaN
6.50000000000 0.00000000000 0.29259859447
6.51250000000 0.00000000000 0.28896387632
6.52500000000 0.00000000000 0.28537430939
6.53750000000 0.00000000000 0.28182933281
6.55000000000 0.00000000000 0.27832839263
6.56250000000 0.00000000000 0.27487094178
6.57500000000 0.00000000000 0.27145644009
6.58750000000 0.00000000000 0.26808435406
6.60000000000 0.00000000000 0.26475415675
6.61250000000 0.00000000000 0.26146532776
6.62500000000 0.00000000000 0.25821735328
6.63750000000 0.00000000000 0.25500972583
6.65000000000 0.00000000000 0.25184194416
6.66250000000 0.00000000000 0.24871351325
6.67500000000 0.00000000000 0.24562394436
6.68750000000 0.00000000000 0.24257275474
6.70000000000 0.00000000000 0.23955946761
6.71250000000 0.00000000000 0.23658361208
6.72500000000 0.00000000000 0.23364472324
6.73750000000 0.00000000000 0.23074234190
6.75000000000 0.00000000000 0.22787601451
6.76250000000 0.00000000000 0.22504529317
6.77500000000 0.00000000000 0.22224973562
6.78750000000 0.00000000000 0.21948890509
6.80000000000 0.00000000000 0.21676237014
6.81250000000 0.00000000000 0.21406970471
6.82500000000 0.00000000000 0.21141048811
6.83750000000 0.00000000000 0.20878430487
6.85000000000 0.00000000000 0.20619074460
6.86250000000 0.00000000000 0.20362940201
6.87500000000 0.00000000000 0.20109987694
6.88750000000 0.00000000000 0.19860177417
6.90000000000 0.00000000000 0.19613470333
6.91250000000 0.00000000000 0.19369827889
6.92500000000 0.00000000000 0.19129212021
6.93750000000 0.00000000000 0.18891585135
6.95000000000 0.00000000000 0.18656910097
6.96250000000 0.00000000000 0.18425150235
6.97500000000 0.00000000000 0.18196269342
6.98750000000 0.00000000000 0.17970231656
7.00000000000 0.00000000000 0.17747001855
7.00000000000          NaN          NaN
7.00000000000 0.00000000000 0.26620502782
7.01250000000 0.00000000000 0.26289817582
7.02500000000 0.00000000000 0.25963240222
7.03750000000 0.00000000000 0.25640719675
7.05000000000 0.00000000000 0.25322205541
7.06250000000 0.00000000000 0.25007648049
7.07500000000 0.00000000000 0.24696998055
7.08750000000 0.00000000000 0.24390207020
7.10000000000 0.00000000000 0.24087227004
7.11250000000 0.00000000000 0.23788010662
7.12500000000 0.00000000000 0.23492511246
7.13750000000 0.00000000000 0.23200682587
7.15000000000 0.00000000000 0.22912479081
7.16250000000 0.00000000000 0.22627855692
7.17500000000 0.00000000000 0.22346767953
7.18750000000 0.00000000000 0.22069171946
7.20000000000 0.00000000000 0.21795024290
7.21250000000 0.00000000000 0.21524282148
7.22500000000 0.00000000000 0.21256903220
7.23750000000 0.00000000000 0.20992845729
7.25000000000 0.00000000000 0.20732068413
7.26250000000 0.00000000000 0.20474530520
7.27500000000 0.00000000000 0.20220191816
7.28750000000 0.00000000000 0.19969012562
7.30000000000 0.00000000000 0.19720953505
7.31250000000 0.00000000000 0.19475975884
7.32500000000 0.00000000000 0.19234041425
7.33750000000 0.00000000000 0.18995112327
7.35000000000 0.00000000000 0.18759151253
7.36250000000 0.00000000000 0.18526121332
7.37500000000 0.00000000000 0.18295986155
7.38750000000 0.00000000000 0.18068709767
7.40000000000 0.00000000000 0.17844256651
7.41250000000 0.00000000000 0.17622591733
7.42500000000 0.00000000000 0.17403680381
7.43750000000 0.00000000000 0.17187488393
7.45000000000 0.00000000000 0.16973981985
7.46250000000 0.00000000000 0.16763127792
7.47500000000 0.00000000000 0.16554892873
7.48750000000 0.00000000000 0.16349244693
7.50000000000 0.00000000000 0.16146151115
7.50000000000          NaN          NaN
7.50000000000 0.00000000000 0.24219226672
7.51250000000 0.00000000000 0.23918370604
7.52500000000 0.00000000000 0.23621251831
7.53750000000 0.00000000000 0.23327823931
7.55000000000 0.00000000000 0.23038041050
7.56250000000 0.00000000000 0.22751857905
7.57500000000 0.00000000000 0.22469229785
7.58750000000 0.00000000000 0.22190112533
7.60000000000 0.00000000000 0.21914462529
7.61250000000 0.00000000000 0.21642236701
7.62500000000 0.00000000000 0.21373392518
7.63750000000 0.00000000000 0.21107887974
7.65000000000 0.00000000000 0.20845681580
7.66250000000 0.00000000000 0.20586732362
7.67500000000 0.00000000000 0.20330999865
7.68750000000 0.00000000000 0.20078444130
7.70000000000 0.00000000000 0.19829025693
7.71250000000 0.00000000000 0.19582705577
7.72500000000 0.00000000000 0.19339445301
7.73750000000 0.00000000000 0.19099206855
7.75000000000 0.00000000000 0.18861952698
7.76250000000 0.00000000000 0.18627645757
7.77500000000 0.00000000000 0.18396249424
7.78750000000 0.00000000000 0.18167727545
7.80000000000 0.00000000000 0.17942044410
7.81250000000 0.00000000000 0.17719164753
7.82500000000 0.00000000000 0.17499053752
7.83750000000 0.00000000000 0.17281677017
7.85000000000 0.00000000000 0.17067000579
7.86250000000 0.00000000000 0.16854990891
7.87500000000 0.00000000000 0.16645614830
7.88750000000 0.00000000000 0.16438839684
7.90000000000 0.00000000000 0.16234633139
7.91250000000 0.00000000000 0.16032963285
7.92500000000 0.00000000000 0.15833798615
7.93750000000 0.00000000000 0.15637108012
7.95000000000 0.00000000000 0.15442860738
7.96250000000 0.00000000000 0.15251026439
7.97500000000 0.00000000000 0.15061575145
7.98750000000 0.00000000000 0.14874477255
8.00000000000 0.00000000000 0.14689703532
8.00000000000          NaN          NaN


==> images/Ex1_UFSJ.txt <==
            t           x_1           x_2
0.00000000000 1.00000000000 0.00000000000
0.01250000000 1.01257845165 0.00000000000
0.02500000000 1.02531512068 0.00000000000
0.03750000000 1.03821199715 0.00000000000
0.05000000000 1.05127109638 0.00000000000
0.06250000000 1.06449445904 0.00000000000
0.07500000000 1.07788415105 0.00000000000
0.08750000000 1.09144226452 0.00000000000
0.10000000000 1.10517091808 0.00000000000
0.11250000000 1.11907225704 0.00000000000
0.12500000000 1.13314845325 0.00000000000
0.13750000000 1.14740170605 0.00000000000
0.15000000000 1.16183424274 0.00000000000
0.16250000000 1.17644831859 0.00000000000
0.17500000000 1.19124621681 0.00000000000
0.18750000000 1.20623024951 0.00000000000
0.20000000000 1.22140275818 0.00000000000
0.21250000000 1.23676611372 0.00000000000
0.22500000000 1.25232271640 0.00000000000
0.23750000000 1.26807499689 0.00000000000
0.25000000000 1.28402541671 0.00000000000
0.26250000000 1.30017646834 0.00000000000
0.27500000000 1.31653067509 0.00000000000
0.28750000000 1.33309059227 0.00000000000
0.30000000000 1.34985880761 0.00000000000
0.31250000000 1.36683794136 0.00000000000
0.32500000000 1.38403064622 0.00000000000
0.33750000000 1.40143960851 0.00000000000
0.35000000000 1.41906754863 0.00000000000
0.36250000000 1.43691722118 0.00000000000
0.37500000000 1.45499141488 0.00000000000
0.38750000000 1.47329295375 0.00000000000
0.40000000000 1.49182469769 0.00000000000
0.41250000000 1.51058954252 0.00000000000
0.42500000000 1.52959041994 0.00000000000
0.43750000000 1.54883029878 0.00000000000
0.45000000000 1.56831218555 0.00000000000
0.46250000000 1.58803912455 0.00000000000
0.47500000000 1.60801419779 0.00000000000
0.48750000000 1.62824052631 0.00000000000
0.50000000000 1.64872127077 0.00000000000
0.50000000000          NaN          NaN
0.50000000000 0.82436063538 0.00000000000
0.51250000000 0.83472981578 0.00000000000
0.52500000000 0.84522942435 0.00000000000
0.53750000000 0.85586110163 0.00000000000
0.55000000000 0.86662650897 0.00000000000
0.56250000000 0.87752732861 0.00000000000
0.57500000000 0.88856526363 0.00000000000
0.58750000000 0.89974203866 0.00000000000
0.60000000000 0.91105940024 0.00000000000
0.61250000000 0.92251911686 0.00000000000
0.62500000000 0.93412297890 0.00000000000
0.63750000000 0.94587279944 0.00000000000
0.65000000000 0.95777041456 0.00000000000
0.66250000000 0.96981768341 0.00000000000
0.67500000000 0.98201648818 0.00000000000
0.68750000000 0.99436873491 0.00000000000
0.70000000000 1.00687635379 0.00000000000
0.71250000000 1.01954129933 0.00000000000
0.72500000000 1.03236555020 0.00000000000
0.73750000000 1.04535111015 0.00000000000
0.75000000000 1.05850000837 0.00000000000
0.76250000000 1.07181429955 0.00000000000
0.77500000000 1.08529606382 0.00000000000
0.78750000000 1.09894740767 0.00000000000
0.80000000000 1.11277046432 0.00000000000
0.81250000000 1.12676739380 0.00000000000
0.82500000000 1.14094038291 0.00000000000
0.83750000000 1.15529164613 0.00000000000
0.85000000000 1.16982342604 0.00000000000
0.86250000000 1.18453799345 0.00000000000
0.87500000000 1.19943764725 0.00000000000
0.88750000000 1.21452471546 0.00000000000
0.90000000000 1.22980155567 0.00000000000
0.91250000000 1.24527055507 0.00000000000
0.92500000000 1.26093413046 0.00000000000
0.93750000000 1.27679472920 0.00000000000
0.95000000000 1.29285482976 0.00000000000
0.96250000000 1.30911694172 0.00000000000
0.97500000000 1.32558360579 0.00000000000
0.98750000000 1.34225739482 0.00000000000
1.00000000000 1.35914091434 0.00000000000
1.00000000000          NaN          NaN
1.00000000000 0.67957045717 0.00000000000
1.01250000000 0.68811840131 0.00000000000
1.02500000000 0.69677386530 0.00000000000
1.03750000000 0.70553820154 0.00000000000
1.05000000000 0.71441277958 0.00000000000
1.06250000000 0.72339898618 0.00000000000
1.07500000000 0.73249822531 0.00000000000
1.08750000000 0.74171191867 0.00000000000
1.10000000000 0.75104150605 0.00000000000
1.11250000000 0.76048844532 0.00000000000
1.12500000000 0.77005421241 0.00000000000
1.13750000000 0.77974030194 0.00000000000
1.15000000000 0.78954822749 0.00000000000
1.16250000000 0.79947952170 0.00000000000
1.17500000000 0.80953573616 0.00000000000
1.18750000000 0.81971844211 0.00000000000
1.20000000000 0.83002923076 0.00000000000
1.21250000000 0.84046971331 0.00000000000
1.22500000000 0.85104152091 0.00000000000
1.23750000000 0.86174630536 0.00000000000
1.25000000000 0.87258573945 0.00000000000
1.26250000000 0.88356151699 0.00000000000
1.27500000000 0.89467535275 0.00000000000
1.28750000000 0.90592898324 0.00000000000
1.30000000000 0.91732416700 0.00000000000
1.31250000000 0.92886268468 0.00000000000
1.32500000000 0.94054633899 0.00000000000
1.33750000000 0.95237695545 0.00000000000
1.35000000000 0.96435638278 0.00000000000
1.36250000000 0.97648649291 0.00000000000
1.37500000000 0.98876918099 0.00000000000
1.38750000000 1.00120636613 0.00000000000
1.40000000000 1.01379999182 0.00000000000
1.41250000000 1.02655202600 0.00000000000
1.42500000000 1.03946446096 0.00000000000
1.43750000000 1.05253931422 0.00000000000
1.45000000000 1.06577862892 0.00000000000
1.46250000000 1.07918447387 0.00000000000
1.47500000000 1.09275894352 0.00000000000
1.48750000000 1.10650415884 0.00000000000
1.50000000000 1.12042226772 0.00000000000
1.50000000000          NaN          NaN
1.50000000000 0.56021113386 0.00000000000
1.51250000000 0.56725772252 0.00000000000
1.52500000000 0.57439294632 0.00000000000
1.53750000000 0.58161792011 0.00000000000
1.55000000000 0.58893377290 0.00000000000
1.56250000000 0.59634164788 0.00000000000
1.57500000000 0.60384270243 0.00000000000
1.58750000000 0.61143810855 0.00000000000
1.60000000000 0.61912905313 0.00000000000
1.61250000000 0.62691673799 0.00000000000
1.62500000000 0.63480237982 0.00000000000
1.63750000000 0.64278721074 0.00000000000
1.65000000000 0.65087247848 0.00000000000
1.66250000000 0.65905944648 0.00000000000
1.67500000000 0.66734939382 0.00000000000
1.68750000000 0.67574361577 0.00000000000
1.70000000000 0.68424342406 0.00000000000
1.71250000000 0.69285014689 0.00000000000
1.72500000000 0.70156512891 0.00000000000
1.73750000000 0.71038973183 0.00000000000
1.75000000000 0.71932533460 0.00000000000
1.76250000000 0.72837333354 0.00000000000
1.77500000000 0.73753514225 0.00000000000
1.78750000000 0.74681219224 0.00000000000
1.80000000000 0.75620593316 0.00000000000
1.81250000000 0.76571783293 0.00000000000
1.82500000000 0.77534937762 0.00000000000
1.83750000000 0.78510207212 0.00000000000
1.85000000000 0.79497744044 0.00000000000
1.86250000000 0.80497702574 0.00000000000
1.87500000000 0.81510239028 0.00000000000
1.88750000000 0.82535511613 0.00000000000
1.90000000000 0.83573680541 0.00000000000
1.91250000000 0.84624908041 0.00000000000
1.92500000000 0.85689358350 0.00000000000
1.93750000000 0.86767197784 0.00000000000
1.95000000000 0.87858594771 0.00000000000
1.96250000000 0.88963719857 0.00000000000
1.97500000000 0.90082745700 0.00000000000
1.98750000000 0.91215847144 0.00000000000
2.00000000000 0.92363201251 0.00000000000
2.00000000000          NaN          NaN
2.00000000000 0.46181600626 0.00000000000
2.01250000000 0.46762493656 0.00000000000
2.02500000000 0.47350693419 0.00000000000
2.03750000000 0.47946291817 0.00000000000
2.05000000000 0.48549381922 0.00000000000
2.06250000000 0.49160057976 0.00000000000
2.07500000000 0.49778415385 0.00000000000
2.08750000000 0.50404550766 0.00000000000
2.10000000000 0.51038561962 0.00000000000
2.11250000000 0.51680548046 0.00000000000
2.12500000000 0.52330609317 0.00000000000
2.13750000000 0.52988847346 0.00000000000
2.15000000000 0.53655364992 0.00000000000
2.16250000000 0.54330266406 0.00000000000
2.17500000000 0.55013657031 0.00000000000
2.18750000000 0.55705643646 0.00000000000
2.20000000000 0.56406334381 0.00000000000
2.21250000000 0.57115838731 0.00000000000
2.22500000000 0.57834267543 0.00000000000
2.23750000000 0.58561733070 0.00000000000
2.25000000000 0.59298348988 0.00000000000
2.26250000000 0.60044230404 0.00000000000
2.27500000000 0.60799493849 0.00000000000
2.28750000000 0.61564257330 0.00000000000
2.30000000000 0.62338640354 0.00000000000
2.31250000000 0.63122763928 0.00000000000
2.32500000000 0.63916750558 0.00000000000
2.33750000000 0.64720724301 0.00000000000
2.35000000000 0.65534810792 0.00000000000
2.36250000000 0.66359137241 0.00000000000
2.37500000000 0.67193832436 0.00000000000
2.38750000000 0.68039026795 0.00000000000
2.40000000000 0.68894852392 0.00000000000
2.41250000000 0.69761442962 0.00000000000
2.42500000000 0.70638933895 0.00000000000
2.43750000000 0.71527462295 0.00000000000
2.45000000000 0.72427167009 0.00000000000
2.46250000000 0.73338188628 0.00000000000
2.47500000000 0.74260669483 0.00000000000
2.48750000000 0.75194753708 0.00000000000
2.50000000000 0.76140587270 0.00000000000
2.50000000000          NaN          NaN
2.50000000000 0.38070293635 0.00000000000
2.51250000000 0.38549158983 0.00000000000
2.52500000000 0.39034047712 0.00000000000
2.53750000000 0.39525035587 0.00000000000
2.55000000000 0.40022199329 0.00000000000
2.56250000000 0.40525616628 0.00000000000
2.57500000000 0.41035366135 0.00000000000
2.58750000000 0.41551527496 0.00000000000
2.60000000000 0.42074181368 0.00000000000
2.61250000000 0.42603409424 0.00000000000
2.62500000000 0.43139294347 0.00000000000
2.63750000000 0.43681919867 0.00000000000
2.65000000000 0.44231370776 0.00000000000
2.66250000000 0.44787732935 0.00000000000
2.67500000000 0.45351093265 0.00000000000
2.68750000000 0.45921539790 0.00000000000
2.70000000000 0.46499161650 0.00000000000
2.71250000000 0.47084049107 0.00000000000
2.72500000000 0.47676293539 0.00000000000
2.73750000000 0.48275987483 0.00000000000
2.75000000000 0.48883224649 0.00000000000
2.76250000000 0.49498099927 0.00000000000
2.77500000000 0.50120709380 0.00000000000
2.78750000000 0.50751150290 0.00000000000
2.80000000000 0.51389521171 0.00000000000
2.81250000000 0.52035921779 0.00000000000
2.82500000000 0.52690453101 0.00000000000
2.83750000000 0.53353217408 0.00000000000
2.85000000000 0.54024318264 0.00000000000
2.86250000000 0.54703860539 0.00000000000
2.87500000000 0.55391950401 0.00000000000
2.88750000000 0.56088695359 0.00000000000
2.90000000000 0.56794204293 0.00000000000
2.91250000000 0.57508587445 0.00000000000
2.92500000000 0.58231956428 0.00000000000
2.93750000000 0.58964424265 0.00000000000
2.95000000000 0.59706105415 0.00000000000
2.96250000000 0.60457115775 0.00000000000
2.97500000000 0.61217572679 0.00000000000
2.98750000000 0.61987594945 0.00000000000
3.00000000000 0.62767302900 0.00000000000
3.00000000000          NaN          NaN
3.00000000000 0.31383651450 0.00000000000
3.01250000000 0.31778409192 0.00000000000
3.02500000000 0.32178132374 0.00000000000
3.03750000000 0.32582883450 0.00000000000
3.05000000000 0.32992725668 0.00000000000
3.06250000000 0.33407723073 0.00000000000
3.07500000000 0.33827940500 0.00000000000
3.08750000000 0.34253443607 0.00000000000
3.10000000000 0.34684298886 0.00000000000
3.11250000000 0.35120573662 0.00000000000
3.12500000000 0.35562336098 0.00000000000
3.13750000000 0.36009655216 0.00000000000
3.15000000000 0.36462600917 0.00000000000
3.16250000000 0.36921243980 0.00000000000
3.17500000000 0.37385656059 0.00000000000
3.18750000000 0.37855909719 0.00000000000
3.20000000000 0.38332078443 0.00000000000
3.21250000000 0.38814236638 0.00000000000
3.22500000000 0.39302459634 0.00000000000
3.23750000000 0.39796823715 0.00000000000
3.25000000000 0.40297406131 0.00000000000
3.26250000000 0.40804285106 0.00000000000
3.27500000000 0.41317539830 0.00000000000
3.28750000000 0.41837250499 0.00000000000
3.30000000000 0.42363498325 0.00000000000
3.31250000000 0.42896365540 0.00000000000
3.32500000000 0.43435935397 0.00000000000
3.33750000000 0.43982292202 0.00000000000
3.35000000000 0.44535521330 0.00000000000
3.36250000000 0.45095709232 0.00000000000
3.37500000000 0.45662943427 0.00000000000
3.38750000000 0.46237312544 0.00000000000
3.40000000000 0.46818906337 0.00000000000
3.41250000000 0.47407815686 0.00000000000
3.42500000000 0.48004132601 0.00000000000
3.43750000000 0.48607950252 0.00000000000
3.45000000000 0.49219362996 0.00000000000
3.46250000000 0.49838466374 0.00000000000
3.47500000000 0.50465357110 0.00000000000
3.48750000000 0.51100133154 0.00000000000
3.50000000000 0.51742893700 0.00000000000
3.50000000000          NaN          NaN
3.50000000000 0.25871446850 0.00000000000
3.51250000000 0.26196869593 0.00000000000
3.52500000000 0.26526385649 0.00000000000
3.53750000000 0.26860046503 0.00000000000
3.55000000000 0.27197904295 0.00000000000
3.56250000000 0.27540011819 0.00000000000
3.57500000000 0.27886422524 0.00000000000
3.58750000000 0.28237190536 0.00000000000
3.60000000000 0.28592370667 0.00000000000
3.61250000000 0.28952018419 0.00000000000
3.62500000000 0.29316189981 0.00000000000
3.63750000000 0.29684942254 0.00000000000
3.65000000000 0.30058332860 0.00000000000
3.66250000000 0.30436420146 0.00000000000
3.67500000000 0.30819263183 0.00000000000
3.68750000000 0.31206921789 0.00000000000
3.70000000000 0.31599456541 0.00000000000
3.71250000000 0.31996928777 0.00000000000
3.72500000000 0.32399400596 0.00000000000
3.73750000000 0.32806934884 0.00000000000
3.75000000000 0.33219595322 0.00000000000
3.76250000000 0.33637446396 0.00000000000
3.77500000000 0.34060553387 0.00000000000
3.78750000000 0.34488982404 0.00000000000
3.80000000000 0.34922800396 0.00000000000
3.81250000000 0.35362075152 0.00000000000
3.82500000000 0.35806875302 0.00000000000
3.83750000000 0.36257270345 0.00000000000
3.85000000000 0.36713330661 0.00000000000
3.86250000000 0.37175127516 0.00000000000
3.87500000000 0.37642733057 0.00000000000
3.88750000000 0.38116220347 0.00000000000
3.90000000000 0.38595663376 0.00000000000
3.91250000000 0.39081137061 0.00000000000
3.92500000000 0.39572717252 0.00000000000
3.93750000000 0.40070480755 0.00000000000
3.95000000000 0.40574505352 0.00000000000
3.96250000000 0.41084869806 0.00000000000
3.97500000000 0.41601653852 0.00000000000
3.98750000000 0.42124938235 0.00000000000
4.00000000000 0.42654804727 0.00000000000
4.00000000000          NaN          NaN
4.00000000000 0.21327402363 0.00000000000
4.01250000000 0.21595668063 0.00000000000
4.02500000000 0.21867308128 0.00000000000
4.03750000000 0.22142365002 0.00000000000
4.05000000000 0.22420881666 0.00000000000
4.06250000000 0.22702901642 0.00000000000
4.07500000000 0.22988468991 0.00000000000
4.08750000000 0.23277628332 0.00000000000
4.10000000000 0.23570424850 0.00000000000
4.11250000000 0.23866904300 0.00000000000
4.12500000000 0.24167113000 0.00000000000
4.13750000000 0.24471097858 0.00000000000
4.15000000000 0.24778906375 0.00000000000
4.16250000000 0.25090586650 0.00000000000
4.17500000000 0.25406187380 0.00000000000
4.18750000000 0.25725757874 0.00000000000
4.20000000000 0.26049348072 0.00000000000
4.21250000000 0.26377008537 0.00000000000
4.22500000000 0.26708790462 0.00000000000
4.23750000000 0.27044745686 0.00000000000
4.25000000000 0.27384926707 0.00000000000
4.26250000000 0.27729386684 0.00000000000
4.27500000000 0.28078179432 0.00000000000
4.28750000000 0.28431359448 0.00000000000
4.30000000000 0.28788981924 0.00000000000
4.31250000000 0.29151102741 0.00000000000
4.32500000000 0.29517778475 0.00000000000
4.33750000000 0.29889066419 0.00000000000
4.35000000000 0.30265024591 0.00000000000
4.36250000000 0.30645711739 0.00000000000
4.37500000000 0.31031187341 0.00000000000
4.38750000000 0.31421511624 0.00000000000
4.40000000000 0.31816745583 0.00000000000
4.41250000000 0.32216950979 0.00000000000
4.42500000000 0.32622190337 0.00000000000
4.43750000000 0.33032526975 0.00000000000
4.45000000000 0.33448025013 0.00000000000
4.46250000000 0.33868749378 0.00000000000
4.47500000000 0.34294765802 0.00000000000
4.48750000000 0.34726140849 0.00000000000
4.50000000000 0.35162941927 0.00000000000
4.50000000000          NaN          NaN
4.50000000000 0.17581470963 0.00000000000
4.51250000000 0.17802618646 0.00000000000
4.52500000000 0.18026548023 0.00000000000
4.53750000000 0.18253294082 0.00000000000
4.55000000000 0.18482892256 0.00000000000
4.56250000000 0.18715378422 0.00000000000
4.57500000000 0.18950788904 0.00000000000
4.58750000000 0.19189160482 0.00000000000
4.60000000000 0.19430530406 0.00000000000
4.61250000000 0.19674936393 0.00000000000
4.62500000000 0.19922416628 0.00000000000
4.63750000000 0.20173009778 0.00000000000
4.65000000000 0.20426755003 0.00000000000
4.66250000000 0.20683691953 0.00000000000
4.67500000000 0.20943860771 0.00000000000
4.68750000000 0.21207302107 0.00000000000
4.70000000000 0.21474057128 0.00000000000
4.71250000000 0.21744167517 0.00000000000
4.72500000000 0.22017675475 0.00000000000
4.73750000000 0.22294623737 0.00000000000
4.75000000000 0.22575055580 0.00000000000
4.76250000000 0.22859014825 0.00000000000
4.77500000000 0.23146545837 0.00000000000
4.78750000000 0.23437693540 0.00000000000
4.80000000000 0.23732503431 0.00000000000
4.81250000000 0.24031021578 0.00000000000
4.82500000000 0.24333294619 0.00000000000
4.83750000000 0.24639369784 0.00000000000
4.85000000000 0.24949294901 0.00000000000
4.86250000000 0.25263118401 0.00000000000
4.87500000000 0.25580889313 0.00000000000
4.88750000000 0.25902657287 0.00000000000
4.90000000000 0.26228472605 0.00000000000
4.91250000000 0.26558386179 0.00000000000
4.92500000000 0.26892449554 0.00000000000
4.93750000000 0.27230714925 0.00000000000
4.95000000000 0.27573235152 0.00000000000
4.96250000000 0.27920063757 0.00000000000
4.97500000000 0.28271254927 0.00000000000
4.98750000000 0.28626863535 0.00000000000
5.00000000000 0.28986945149 0.00000000000
5.00000000000          NaN          NaN
5.00000000000 0.14493472574 0.00000000000
5.01250000000 0.14675778018 0.00000000000
5.02500000000 0.14860376582 0.00000000000
5.03750000000 0.15047297107 0.00000000000
5.05000000000 0.15236568804 0.00000000000
5.06250000000 0.15428221248 0.00000000000
5.07500000000 0.15622284382 0.00000000000
5.08750000000 0.15818788527 0.00000000000
5.10000000000 0.16017764391 0.00000000000
5.11250000000 0.16219243066 0.00000000000
5.12500000000 0.16423256030 0.00000000000
5.13750000000 0.16629835158 0.00000000000
5.15000000000 0.16839012733 0.00000000000
5.16250000000 0.17050821441 0.00000000000
5.17500000000 0.17265294373 0.00000000000
5.18750000000 0.17482465040 0.00000000000
5.20000000000 0.17702367378 0.00000000000
5.21250000000 0.17925035750 0.00000000000
5.22500000000 0.18150504944 0.00000000000
5.23750000000 0.18378810190 0.00000000000
5.25000000000 0.18609987162 0.00000000000
5.26250000000 0.18844071986 0.00000000000
5.27500000000 0.19081101233 0.00000000000
5.28750000000 0.19321111938 0.00000000000
5.30000000000 0.19564141607 0.00000000000
5.31250000000 0.19810228217 0.00000000000
5.32500000000 0.20059410213 0.00000000000
5.33750000000 0.20311726531 0.00000000000
5.35000000000 0.20567216597 0.00000000000
5.36250000000 0.20825920337 0.00000000000
5.37500000000 0.21087878168 0.00000000000
5.38750000000 0.21353131019 0.00000000000
5.40000000000 0.21621720342 0.00000000000
5.41250000000 0.21893688106 0.00000000000
5.42500000000 0.22169076801 0.00000000000
5.43750000000 0.22447929458 0.00000000000
5.45000000000 0.22730289649 0.00000000000
5.46250000000 0.23016201499 0.00000000000
5.47500000000 0.23305709675 0.00000000000
5.48750000000 0.23598859413 0.00000000000
5.50000000000 0.23895696521 0.00000000000
5.50000000000          NaN          NaN
5.50000000000 0.11947848260 0.00000000000
5.51250000000 0.12098133692 0.00000000000
5.52500000000 0.12250309481 0.00000000000
5.53750000000 0.12404399404 0.00000000000
5.55000000000 0.12560427540 0.00000000000
5.56250000000 0.12718418271 0.00000000000
5.57500000000 0.12878396279 0.00000000000
5.58750000000 0.13040386561 0.00000000000
5.60000000000 0.13204414431 0.00000000000
5.61250000000 0.13370505519 0.00000000000
5.62500000000 0.13538685776 0.00000000000
5.63750000000 0.13708981478 0.00000000000
5.65000000000 0.13881419236 0.00000000000
5.66250000000 0.14056025997 0.00000000000
5.67500000000 0.14232829039 0.00000000000
5.68750000000 0.14411855988 0.00000000000
5.70000000000 0.14593134819 0.00000000000
5.71250000000 0.14776693860 0.00000000000
5.72500000000 0.14962561789 0.00000000000
5.73750000000 0.15150767646 0.00000000000
5.75000000000 0.15341340841 0.00000000000
5.76250000000 0.15534311155 0.00000000000
5.77500000000 0.15729708736 0.00000000000
5.78750000000 0.15927564114 0.00000000000
5.80000000000 0.16127908206 0.00000000000
5.81250000000 0.16330772320 0.00000000000
5.82500000000 0.16536188149 0.00000000000
5.83750000000 0.16744187789 0.00000000000
5.85000000000 0.16954803742 0.00000000000
5.86250000000 0.17168068921 0.00000000000
5.87500000000 0.17384016645 0.00000000000
5.88750000000 0.17602680654 0.00000000000
5.90000000000 0.17824095119 0.00000000000
5.91250000000 0.18048294638 0.00000000000
5.92500000000 0.18275314238 0.00000000000
5.93750000000 0.18505189391 0.00000000000
5.95000000000 0.18737956018 0.00000000000
5.96250000000 0.18973650492 0.00000000000
5.97500000000 0.19212309636 0.00000000000
5.98750000000 0.19453970740 0.00000000000
6.00000000000 0.19698671567 0.00000000000
6.00000000000          NaN          NaN
6.00000000000 0.09849335783 0.00000000000
6.01250000000 0.09973225177 0.00000000000
6.02500000000 0.10098672907 0.00000000000
6.03750000000 0.10225698574 0.00000000000
6.05000000000 0.10354322028 0.00000000000
6.06250000000 0.10484563367 0.00000000000
6.07500000000 0.10616442939 0.00000000000
6.08750000000 0.10749981351 0.00000000000
6.10000000000 0.10885199470 0.00000000000
6.11250000000 0.11022118425 0.00000000000
6.12500000000 0.11160759608 0.00000000000
6.13750000000 0.11301144681 0.00000000000
6.15000000000 0.11443295581 0.00000000000
6.16250000000 0.11587234522 0.00000000000
6.17500000000 0.11732983990 0.00000000000
6.18750000000 0.11880566759 0.00000000000
6.20000000000 0.12030005892 0.00000000000
6.21250000000 0.12181324739 0.00000000000
6.22500000000 0.12334546943 0.00000000000
6.23750000000 0.12489696443 0.00000000000
6.25000000000 0.12646797484 0.00000000000
6.26250000000 0.12805874614 0.00000000000
6.27500000000 0.12966952688 0.00000000000
6.28750000000 0.13130056873 0.00000000000
6.30000000000 0.13295212656 0.00000000000
6.31250000000 0.13462445846 0.00000000000
6.32500000000 0.13631782569 0.00000000000
6.33750000000 0.13803249284 0.00000000000
6.35000000000 0.13976872786 0.00000000000
6.36250000000 0.14152680204 0.00000000000
6.37500000000 0.14330699007 0.00000000000
6.38750000000 0.14510957009 0.00000000000
6.40000000000 0.14693482377 0.00000000000
6.41250000000 0.14878303635 0.00000000000
6.42500000000 0.15065449657 0.00000000000
6.43750000000 0.15254949684 0.00000000000
6.45000000000 0.15446833329 0.00000000000
6.46250000000 0.15641130575 0.00000000000
6.47500000000 0.15837871778 0.00000000000
6.48750000000 0.16037087680 0.00000000000
6.50000000000 0.16238809409 0.00000000000
6.50000000000          NaN          NaN
6.50000000000 0.08119404704 0.00000000000
6.51250000000 0.08221534244 0.00000000000
6.52500000000 0.08324948414 0.00000000000
6.53750000000 0.08429663374 0.00000000000
6.55000000000 0.08535695486 0.00000000000
6.56250000000 0.08643061319 0.00000000000
6.57500000000 0.08751777647 0.00000000000
6.58750000000 0.08861861457 0.00000000000
6.60000000000 0.08973329952 0.00000000000
6.61250000000 0.09086200548 0.00000000000
6.62500000000 0.09200490882 0.00000000000
6.63750000000 0.09316218810 0.00000000000
6.65000000000 0.09433402416 0.00000000000
6.66250000000 0.09552060013 0.00000000000
6.67500000000 0.09672210137 0.00000000000
6.68750000000 0.09793871563 0.00000000000
6.70000000000 0.09917063301 0.00000000000
6.71250000000 0.10041804602 0.00000000000
6.72500000000 0.10168114955 0.00000000000
6.73750000000 0.10296014095 0.00000000000
6.75000000000 0.10425522009 0.00000000000
6.76250000000 0.10556658934 0.00000000000
6.77500000000 0.10689445357 0.00000000000
6.78750000000 0.10823902026 0.00000000000
6.80000000000 0.10960049953 0.00000000000
6.81250000000 0.11097910411 0.00000000000
6.82500000000 0.11237504940 0.00000000000
6.83750000000 0.11378855350 0.00000000000
6.85000000000 0.11521983730 0.00000000000
6.86250000000 0.11666912446 0.00000000000
6.87500000000 0.11813664139 0.00000000000
6.88750000000 0.11962261740 0.00000000000
6.90000000000 0.12112728469 0.00000000000
6.91250000000 0.12265087838 0.00000000000
6.92500000000 0.12419363652 0.00000000000
6.93750000000 0.12575580014 0.00000000000
6.95000000000 0.12733761337 0.00000000000
6.96250000000 0.12893932339 0.00000000000
6.97500000000 0.13056118042 0.00000000000
6.98750000000 0.13220343789 0.00000000000
7.00000000000 0.13386635242 0.00000000000
7.00000000000          NaN          NaN
7.00000000000 0.06693317621 0.00000000000
7.01250000000 0.06777509193 0.00000000000
7.02500000000 0.06862759764 0.00000000000
7.03750000000 0.06949082655 0.00000000000
7.05000000000 0.07036491354 0.00000000000
7.06250000000 0.07124999520 0.00000000000
7.07500000000 0.07214620982 0.00000000000
7.08750000000 0.07305369741 0.00000000000
7.10000000000 0.07397259980 0.00000000000
7.11250000000 0.07490306057 0.00000000000
7.12500000000 0.07584522509 0.00000000000
7.13750000000 0.07679924058 0.00000000000
7.15000000000 0.07776525610 0.00000000000
7.16250000000 0.07874342261 0.00000000000
7.17500000000 0.07973389294 0.00000000000
7.18750000000 0.08073682184 0.00000000000
7.20000000000 0.08175236604 0.00000000000
7.21250000000 0.08278068422 0.00000000000
7.22500000000 0.08382193705 0.00000000000
7.23750000000 0.08487628722 0.00000000000
7.25000000000 0.08594389948 0.00000000000
7.26250000000 0.08702494066 0.00000000000
7.27500000000 0.08811957966 0.00000000000
7.28750000000 0.08922798752 0.00000000000
7.30000000000 0.09035033743 0.00000000000
7.31250000000 0.09148680478 0.00000000000
7.32500000000 0.09263756712 0.00000000000
7.33750000000 0.09380280427 0.00000000000
7.35000000000 0.09498269829 0.00000000000
7.36250000000 0.09617743357 0.00000000000
7.37500000000 0.09738719676 0.00000000000
7.38750000000 0.09861217688 0.00000000000
7.40000000000 0.09985256537 0.00000000000
7.41250000000 0.10110855603 0.00000000000
7.42500000000 0.10238034511 0.00000000000
7.43750000000 0.10366813131 0.00000000000
7.45000000000 0.10497211587 0.00000000000
7.46250000000 0.10629250255 0.00000000000
7.47500000000 0.10762949765 0.00000000000
7.48750000000 0.10898331006 0.00000000000
7.50000000000 0.11035415134 0.00000000000
7.50000000000          NaN          NaN
7.50000000000 0.05517707567 0.00000000000
7.51250000000 0.05587111785 0.00000000000
7.52500000000 0.05657389000 0.00000000000
7.53750000000 0.05728550193 0.00000000000
7.55000000000 0.05800606483 0.00000000000
7.56250000000 0.05873569132 0.00000000000
7.57500000000 0.05947449537 0.00000000000
7.58750000000 0.06022259242 0.00000000000
7.60000000000 0.06098009937 0.00000000000
7.61250000000 0.06174713461 0.00000000000
7.62500000000 0.06252381795 0.00000000000
7.63750000000 0.06331027076 0.00000000000
7.65000000000 0.06410661593 0.00000000000
7.66250000000 0.06491297790 0.00000000000
7.67500000000 0.06572948265 0.00000000000
7.68750000000 0.06655625775 0.00000000000
7.70000000000 0.06739343241 0.00000000000
7.71250000000 0.06824113744 0.00000000000
7.72500000000 0.06909950529 0.00000000000
7.73750000000 0.06996867006 0.00000000000
7.75000000000 0.07084876758 0.00000000000
7.76250000000 0.07173993538 0.00000000000
7.77500000000 0.07264231268 0.00000000000
7.78750000000 0.07355604048 0.00000000000
7.80000000000 0.07448126157 0.00000000000
7.81250000000 0.07541812052 0.00000000000
7.82500000000 0.07636676370 0.00000000000
7.83750000000 0.07732733933 0.00000000000
7.85000000000 0.07829999751 0.00000000000
7.86250000000 0.07928489024 0.00000000000
7.87500000000 0.08028217140 0.00000000000
7.88750000000 0.08129199679 0.00000000000
7.90000000000 0.08231452423 0.00000000000
7.91250000000 0.08334991349 0.00000000000
7.92500000000 0.08439832634 0.00000000000
7.93750000000 0.08545992659 0.00000000000
7.95000000000 0.08653488014 0.00000000000
7.96250000000 0.08762335494 0.00000000000
7.97500000000 0.08872552107 0.00000000000
7.98750000000 0.08984155073 0.00000000000
8.00000000000 0.09097161831 0.00000000000
8.00000000000          NaN          NaN


==> images/Ex3_LF.txt <==
  time  value
 0.000  8.771
 0.050  8.287
 0.100  7.850
 0.150  7.449
 0.200  7.075
 0.250  6.724
 0.300  6.394
 0.350  6.082
 0.400  5.787
 0.450  5.506
 0.500  5.240
 0.500    NaN
 0.500  1.904
 0.550  1.699
 0.600  1.572
 0.650  1.471
 0.700  1.385
 0.750  1.309
 0.800  1.240
 0.850  1.177
 0.900  1.118
 0.950  1.062
 1.000  1.010
 1.000    NaN
 1.000  0.836
 1.050  0.746
 1.100  0.690
 1.150  0.646
 1.200  0.608
 1.250  0.575
 1.300  0.545
 1.350  0.517
 1.400  0.491
 1.450  0.466
 1.500  0.444
 1.500    NaN
 1.500  0.554
 1.550  0.494
 1.600  0.457
 1.650  0.428
 1.700  0.403
 1.750  0.381
 1.800  0.361
 1.850  0.342
 1.900  0.325
 1.950  0.309
 2.000  0.294
 2.000    NaN


==> images/Ex3_LF_old.txt <==
  time  value
 0.000  2.617
 0.005  2.554
 0.010  2.510
 0.011  2.502
 0.011    NaN
 0.011  1.584
 0.015  1.559
 0.020  1.535
 0.022  1.527
 0.022    NaN
 0.022  1.238
 0.025  1.224
 0.030  1.205
 0.033  1.196
 0.033    NaN
 0.033  1.095
 0.035  1.088
 0.040  1.072
 0.044  1.062
 0.044    NaN
 0.044  1.032
 0.045  1.029
 0.050  1.013
 0.055  1.002
 0.055  1.001
 0.055    NaN
 0.055  1.001
 0.060  0.988
 0.065  0.976
 0.067  0.973
 0.067    NaN
 0.067  0.988
 0.070  0.977
 0.075  0.965
 0.078  0.960
 0.078    NaN
 0.078  0.980
 0.080  0.973
 0.085  0.961
 0.089  0.954
 0.089    NaN
 0.089  0.978
 0.090  0.974
 0.095  0.960
 0.100  0.951
 0.100    NaN
 0.100  0.976
 0.100  0.975
 0.105  0.962
 0.110  0.951
 0.111  0.950
 0.111    NaN
 0.111  0.975
 0.115  0.964
 0.120  0.952
 0.122  0.949
 0.122    NaN
 0.122  0.975
 0.125  0.966
 0.130  0.955
 0.133  0.949
 0.133    NaN
 0.133  0.975
 0.135  0.969
 0.140  0.957
 0.144  0.949
 0.144    NaN
 0.144  0.975
 0.145  0.972
 0.150  0.959
 0.155  0.949
 0.155  0.949
 0.155    NaN
 0.155  0.975
 0.160  0.962
 0.165  0.951
 0.166  0.949
 0.166    NaN
 0.166  0.975
 0.170  0.965
 0.175  0.953
 0.177  0.949
 0.177    NaN
 0.177  0.975
 0.180  0.967
 0.185  0.955
 0.188  0.949
 0.188    NaN
 0.188  0.975
 0.190  0.970
 0.195  0.958
 0.200  0.949
 0.200    NaN


==> images/Ex3_LF_old2.txt <==
  time  value
 0.000  0.131
 0.050  0.124
 0.100  0.118
 0.150  0.112
 0.200  0.106
 0.250  0.101
 0.300  0.096
 0.350  0.092
 0.400  0.087
 0.450  0.083
 0.500  0.079
 0.500    NaN
 0.500  0.057
 0.550  0.052
 0.600  0.049
 0.650  0.046
 0.700  0.044
 0.750  0.042
 0.800  0.040
 0.850  0.038
 0.900  0.036
 0.950  0.034
 1.000  0.033
 1.000    NaN
 1.000  0.037
 1.050  0.033
 1.100  0.031
 1.150  0.030
 1.200  0.028
 1.250  0.027
 1.300  0.025
 1.350  0.024
 1.400  0.023
 1.450  0.022
 1.500  0.021
 1.500    NaN
 1.500  0.029
 1.550  0.027
 1.600  0.025
 1.650  0.024
 1.700  0.023
 1.750  0.021
 1.800  0.020
 1.850  0.019
 1.900  0.018
 1.950  0.018
 2.000  0.017
 2.000    NaN


==> images/Ex3_states.txt <==
  time  space  value
 0.000 -1.000  0.000
 0.000 -0.800  0.259
 0.000 -0.600  0.819
 0.000 -0.400  1.411
 0.000 -0.200  1.843
 0.000  0.000  2.000
 0.000  0.200  1.843
 0.000  0.400  1.411
 0.000  0.600  0.819
 0.000  0.800  0.259
 0.000  1.000  0.000
 0.050 -1.000  0.000
 0.050 -0.800  0.358
 0.050 -0.600  0.915
 0.050 -0.400  1.517
 0.050 -0.200  1.962
 0.050  0.000  2.125
 0.050  0.200  1.962
 0.050  0.400  1.517
 0.050  0.600  0.915
 0.050  0.800  0.358
 0.050  1.000  0.000
 0.100 -1.000  0.000
 0.100 -0.800  0.445
 0.100 -0.600  1.022
 0.100 -0.400  1.634
 0.100 -0.200  2.092
 0.100  0.000  2.260
 0.100  0.200  2.092
 0.100  0.400  1.634
 0.100  0.600  1.022
 0.100  0.800  0.445
 0.100  1.000  0.000
 0.150 -1.000  0.000
 0.150 -0.800  0.525
 0.150 -0.600  1.138
 0.150 -0.400  1.764
 0.150 -0.200  2.233
 0.150  0.000  2.406
 0.150  0.200  2.233
 0.150  0.400  1.764
 0.150  0.600  1.138
 0.150  0.800  0.525
 0.150  1.000  0.000
 0.200 -1.000  0.000
 0.200 -0.800  0.602
 0.200 -0.600  1.259
 0.200 -0.400  1.907
 0.200 -0.200  2.388
 0.200  0.000  2.565
 0.200  0.200  2.388
 0.200  0.400  1.907
 0.200  0.600  1.259
 0.200  0.800  0.602
 0.200  1.000  0.000
 0.250 -1.000  0.000
 0.250 -0.800  0.678
 0.250 -0.600  1.387
 0.250 -0.400  2.061
 0.250 -0.200  2.556
 0.250  0.000  2.738
 0.250  0.200  2.556
 0.250  0.400  2.061
 0.250  0.600  1.387
 0.250  0.800  0.678
 0.250  1.000  0.000
 0.300 -1.000  0.000
 0.300 -0.800  0.757
 0.300 -0.600  1.522
 0.300 -0.400  2.229
 0.300 -0.200  2.740
 0.300  0.000  2.927
 0.300  0.200  2.740
 0.300  0.400  2.229
 0.300  0.600  1.522
 0.300  0.800  0.757
 0.300  1.000  0.000
 0.350 -1.000  0.000
 0.350 -0.800  0.837
 0.350 -0.600  1.665
 0.350 -0.400  2.409
 0.350 -0.200  2.940
 0.350  0.000  3.133
 0.350  0.200  2.940
 0.350  0.400  2.409
 0.350  0.600  1.665
 0.350  0.800  0.837
 0.350  1.000  0.000
 0.400 -1.000  0.000
 0.400 -0.800  0.922
 0.400 -0.600  1.816
 0.400 -0.400  2.603
 0.400 -0.200  3.157
 0.400  0.000  3.357
 0.400  0.200  3.157
 0.400  0.400  2.603
 0.400  0.600  1.816
 0.400  0.800  0.922
 0.400  1.000  0.000
 0.450 -1.000  0.000
 0.450 -0.800  1.010
 0.450 -0.600  1.977
 0.450 -0.400  2.813
 0.450 -0.200  3.392
 0.450  0.000  3.601
 0.450  0.200  3.392
 0.450  0.400  2.813
 0.450  0.600  1.977
 0.450  0.800  1.010
 0.450  1.000  0.000
 0.500 -1.000  0.000
 0.500 -0.800  1.104
 0.500 -0.600  2.148
 0.500 -0.400  3.038
 0.500 -0.200  3.647
 0.500  0.000  3.866
 0.500  0.200  3.647
 0.500  0.400  3.038
 0.500  0.600  2.148
 0.500  0.800  1.104
 0.500  1.000  0.000
 0.500 -1.000    NaN
 0.500 -0.800    NaN
 0.500 -0.600    NaN
 0.500 -0.400    NaN
 0.500 -0.200    NaN
 0.500  0.000    NaN
 0.500  0.200    NaN
 0.500  0.400    NaN
 0.500  0.600    NaN
 0.500  0.800    NaN
 0.500  1.000    NaN

 0.500 -1.000  0.000
 0.500 -0.800  0.615
 0.500 -0.600  0.615
 0.500 -0.400  0.615
 0.500 -0.200  0.615
 0.500  0.000  0.615
 0.500  0.200  0.615
 0.500  0.400  0.615
 0.500  0.600  0.615
 0.500  0.800  0.615
 0.500  1.000  0.000
 0.550 -1.000  0.000
 0.550 -0.800  0.566
 0.550 -0.600  0.673
 0.550 -0.400  0.680
 0.550 -0.200  0.680
 0.550  0.000  0.680
 0.550  0.200  0.680
 0.550  0.400  0.680
 0.550  0.600  0.673
 0.550  0.800  0.566
 0.550  1.000  0.000
 0.600 -1.000  0.000
 0.600 -0.800  0.512
 0.600 -0.600  0.713
 0.600 -0.400  0.748
 0.600 -0.200  0.751
 0.600  0.000  0.751
 0.600  0.200  0.751
 0.600  0.400  0.748
 0.600  0.600  0.713
 0.600  0.800  0.512
 0.600  1.000  0.000
 0.650 -1.000  0.000
 0.650 -0.800  0.487
 0.650 -0.600  0.742
 0.650 -0.400  0.816
 0.650 -0.200  0.829
 0.650  0.000  0.830
 0.650  0.200  0.829
 0.650  0.400  0.816
 0.650  0.600  0.742
 0.650  0.800  0.487
 0.650  1.000  0.000
 0.700 -1.000  0.000
 0.700 -0.800  0.478
 0.700 -0.600  0.771
 0.700 -0.400  0.884
 0.700 -0.200  0.912
 0.700  0.000  0.916
 0.700  0.200  0.912
 0.700  0.400  0.884
 0.700  0.600  0.771
 0.700  0.800  0.478
 0.700  1.000  0.000
 0.750 -1.000  0.000
 0.750 -0.800  0.480
 0.750 -0.600  0.804
 0.750 -0.400  0.953
 0.750 -0.200  1.000
 0.750  0.000  1.010
 0.750  0.200  1.000
 0.750  0.400  0.953
 0.750  0.600  0.804
 0.750  0.800  0.480
 0.750  1.000  0.000
 0.800 -1.000  0.000
 0.800 -0.800  0.490
 0.800 -0.600  0.842
 0.800 -0.400  1.025
 0.800 -0.200  1.094
 0.800  0.000  1.110
 0.800  0.200  1.094
 0.800  0.400  1.025
 0.800  0.600  0.842
 0.800  0.800  0.490
 0.800  1.000  0.000
 0.850 -1.000  0.000
 0.850 -0.800  0.505
 0.850 -0.600  0.885
 0.850 -0.400  1.101
 0.850 -0.200  1.194
 0.850  0.000  1.217
 0.850  0.200  1.194
 0.850  0.400  1.101
 0.850  0.600  0.885
 0.850  0.800  0.505
 0.850  1.000  0.000
 0.900 -1.000  0.000
 0.900 -0.800  0.525
 0.900 -0.600  0.934
 0.900 -0.400  1.183
 0.900 -0.200  1.300
 0.900  0.000  1.332
 0.900  0.200  1.300
 0.900  0.400  1.183
 0.900  0.600  0.934
 0.900  0.800  0.525
 0.900  1.000  0.000
 0.950 -1.000  0.000
 0.950 -0.800  0.549
 0.950 -0.600  0.989
 0.950 -0.400  1.271
 0.950 -0.200  1.413
 0.950  0.000  1.453
 0.950  0.200  1.413
 0.950  0.400  1.271
 0.950  0.600  0.989
 0.950  0.800  0.549
 0.950  1.000  0.000
 1.000 -1.000  0.000
 1.000 -0.800  0.578
 1.000 -0.600  1.051
 1.000 -0.400  1.366
 1.000 -0.200  1.533
 1.000  0.000  1.583
 1.000  0.200  1.533
 1.000  0.400  1.366
 1.000  0.600  1.051
 1.000  0.800  0.578
 1.000  1.000  0.000
 1.000 -1.000    NaN
 1.000 -0.800    NaN
 1.000 -0.600    NaN
 1.000 -0.400    NaN
 1.000 -0.200    NaN
 1.000  0.000    NaN
 1.000  0.200    NaN
 1.000  0.400    NaN
 1.000  0.600    NaN
 1.000  0.800    NaN
 1.000  1.000    NaN

 1.000 -1.000  0.000
 1.000 -0.800  0.408
 1.000 -0.600  0.408
 1.000 -0.400  0.408
 1.000 -0.200  0.408
 1.000  0.000  0.408
 1.000  0.200  0.408
 1.000  0.400  0.408
 1.000  0.600  0.408
 1.000  0.800  0.408
 1.000  1.000  0.000
 1.050 -1.000  0.000
 1.050 -0.800  0.375
 1.050 -0.600  0.446
 1.050 -0.400  0.450
 1.050 -0.200  0.451
 1.050  0.000  0.451
 1.050  0.200  0.451
 1.050  0.400  0.450
 1.050  0.600  0.446
 1.050  0.800  0.375
 1.050  1.000  0.000
 1.100 -1.000  0.000
 1.100 -0.800  0.339
 1.100 -0.600  0.472
 1.100 -0.400  0.496
 1.100 -0.200  0.498
 1.100  0.000  0.498
 1.100  0.200  0.498
 1.100  0.400  0.496
 1.100  0.600  0.472
 1.100  0.800  0.339
 1.100  1.000  0.000
 1.150 -1.000  0.000
 1.150 -0.800  0.323
 1.150 -0.600  0.492
 1.150 -0.400  0.541
 1.150 -0.200  0.549
 1.150  0.000  0.550
 1.150  0.200  0.549
 1.150  0.400  0.541
 1.150  0.600  0.492
 1.150  0.800  0.323
 1.150  1.000  0.000
 1.200 -1.000  0.000
 1.200 -0.800  0.317
 1.200 -0.600  0.511
 1.200 -0.400  0.586
 1.200 -0.200  0.604
 1.200  0.000  0.607
 1.200  0.200  0.604
 1.200  0.400  0.586
 1.200  0.600  0.511
 1.200  0.800  0.317
 1.200  1.000  0.000
 1.250 -1.000  0.000
 1.250 -0.800  0.318
 1.250 -0.600  0.533
 1.250 -0.400  0.631
 1.250 -0.200  0.663
 1.250  0.000  0.669
 1.250  0.200  0.663
 1.250  0.400  0.631
 1.250  0.600  0.533
 1.250  0.800  0.318
 1.250  1.000  0.000
 1.300 -1.000  0.000
 1.300 -0.800  0.325
 1.300 -0.600  0.558
 1.300 -0.400  0.679
 1.300 -0.200  0.725
 1.300  0.000  0.736
 1.300  0.200  0.725
 1.300  0.400  0.679
 1.300  0.600  0.558
 1.300  0.800  0.325
 1.300  1.000  0.000
 1.350 -1.000  0.000
 1.350 -0.800  0.335
 1.350 -0.600  0.586
 1.350 -0.400  0.730
 1.350 -0.200  0.791
 1.350  0.000  0.807
 1.350  0.200  0.791
 1.350  0.400  0.730
 1.350  0.600  0.586
 1.350  0.800  0.335
 1.350  1.000  0.000
 1.400 -1.000  0.000
 1.400 -0.800  0.348
 1.400 -0.600  0.619
 1.400 -0.400  0.784
 1.400 -0.200  0.861
 1.400  0.000  0.882
 1.400  0.200  0.861
 1.400  0.400  0.784
 1.400  0.600  0.619
 1.400  0.800  0.348
 1.400  1.000  0.000
 1.450 -1.000  0.000
 1.450 -0.800  0.364
 1.450 -0.600  0.656
 1.450 -0.400  0.842
 1.450 -0.200  0.936
 1.450  0.000  0.963
 1.450  0.200  0.936
 1.450  0.400  0.842
 1.450  0.600  0.656
 1.450  0.800  0.364
 1.450  1.000  0.000
 1.500 -1.000  0.000
 1.500 -0.800  0.383
 1.500 -0.600  0.696
 1.500 -0.400  0.905
 1.500 -0.200  1.016
 1.500  0.000  1.049
 1.500  0.200  1.016
 1.500  0.400  0.905
 1.500  0.600  0.696
 1.500  0.800  0.383
 1.500  1.000  0.000
 1.500 -1.000    NaN
 1.500 -0.800    NaN
 1.500 -0.600    NaN
 1.500 -0.400    NaN
 1.500 -0.200    NaN
 1.500  0.000    NaN
 1.500  0.200    NaN
 1.500  0.400    NaN
 1.500  0.600    NaN
 1.500  0.800    NaN
 1.500  1.000    NaN

 1.500 -1.000  0.000
 1.500 -0.800  0.332
 1.500 -0.600  0.332
 1.500 -0.400  0.332
 1.500 -0.200  0.332
 1.500  0.000  0.332
 1.500  0.200  0.332
 1.500  0.400  0.332
 1.500  0.600  0.332
 1.500  0.800  0.332
 1.500  1.000  0.000
 1.550 -1.000  0.000
 1.550 -0.800  0.305
 1.550 -0.600  0.363
 1.550 -0.400  0.367
 1.550 -0.200  0.367
 1.550  0.000  0.367
 1.550  0.200  0.367
 1.550  0.400  0.367
 1.550  0.600  0.363
 1.550  0.800  0.305
 1.550  1.000  0.000
 1.600 -1.000  0.000
 1.600 -0.800  0.276
 1.600 -0.600  0.384
 1.600 -0.400  0.403
 1.600 -0.200  0.405
 1.600  0.000  0.405
 1.600  0.200  0.405
 1.600  0.400  0.403
 1.600  0.600  0.384
 1.600  0.800  0.276
 1.600  1.000  0.000
 1.650 -1.000  0.000
 1.650 -0.800  0.263
 1.650 -0.600  0.400
 1.650 -0.400  0.440
 1.650 -0.200  0.447
 1.650  0.000  0.448
 1.650  0.200  0.447
 1.650  0.400  0.440
 1.650  0.600  0.400
 1.650  0.800  0.263
 1.650  1.000  0.000
 1.700 -1.000  0.000
 1.700 -0.800  0.258
 1.700 -0.600  0.416
 1.700 -0.400  0.477
 1.700 -0.200  0.492
 1.700  0.000  0.494
 1.700  0.200  0.492
 1.700  0.400  0.477
 1.700  0.600  0.416
 1.700  0.800  0.258
 1.700  1.000  0.000
 1.750 -1.000  0.000
 1.750 -0.800  0.259
 1.750 -0.600  0.434
 1.750 -0.400  0.514
 1.750 -0.200  0.540
 1.750  0.000  0.545
 1.750  0.200  0.540
 1.750  0.400  0.514
 1.750  0.600  0.434
 1.750  0.800  0.259
 1.750  1.000  0.000
 1.800 -1.000  0.000
 1.800 -0.800  0.264
 1.800 -0.600  0.454
 1.800 -0.400  0.553
 1.800 -0.200  0.590
 1.800  0.000  0.599
 1.800  0.200  0.590
 1.800  0.400  0.553
 1.800  0.600  0.454
 1.800  0.800  0.264
 1.800  1.000  0.000
 1.850 -1.000  0.000
 1.850 -0.800  0.272
 1.850 -0.600  0.477
 1.850 -0.400  0.594
 1.850 -0.200  0.644
 1.850  0.000  0.657
 1.850  0.200  0.644
 1.850  0.400  0.594
 1.850  0.600  0.477
 1.850  0.800  0.272
 1.850  1.000  0.000
 1.900 -1.000  0.000
 1.900 -0.800  0.283
 1.900 -0.600  0.504
 1.900 -0.400  0.638
 1.900 -0.200  0.701
 1.900  0.000  0.718
 1.900  0.200  0.701
 1.900  0.400  0.638
 1.900  0.600  0.504
 1.900  0.800  0.283
 1.900  1.000  0.000
 1.950 -1.000  0.000
 1.950 -0.800  0.296
 1.950 -0.600  0.534
 1.950 -0.400  0.686
 1.950 -0.200  0.762
 1.950  0.000  0.784
 1.950  0.200  0.762
 1.950  0.400  0.686
 1.950  0.600  0.534
 1.950  0.800  0.296
 1.950  1.000  0.000
 2.000 -1.000  0.000
 2.000 -0.800  0.312
 2.000 -0.600  0.567
 2.000 -0.400  0.737
 2.000 -0.200  0.827
 2.000  0.000  0.854
 2.000  0.200  0.827
 2.000  0.400  0.737
 2.000  0.600  0.567
 2.000  0.800  0.312
 2.000  1.000  0.000
 2.000 -1.000    NaN
 2.000 -0.800    NaN
 2.000 -0.600    NaN
 2.000 -0.400    NaN
 2.000 -0.200    NaN
 2.000  0.000    NaN
 2.000  0.200    NaN
 2.000  0.400    NaN
 2.000  0.600    NaN
 2.000  0.800    NaN
 2.000  1.000    NaN



==> images/Ex3_states_old.txt <==
  time  space  value
 0.000 -1.000  0.000
 0.000 -0.800  2.000
 0.000 -0.600  2.000
 0.000 -0.400  2.000
 0.000 -0.200  2.000
 0.000  0.000  2.000
 0.000  0.200  2.000
 0.000  0.400  2.000
 0.000  0.600  2.000
 0.000  0.800  2.000
 0.000  1.000  0.000
 0.005 -1.000  0.000
 0.005 -0.800  1.770
 0.005 -0.600  1.975
 0.005 -0.400  1.991
 0.005 -0.200  1.996
 0.005  0.000  2.000
 0.005  0.200  2.004
 0.005  0.400  2.007
 0.005  0.600  1.997
 0.005  0.800  1.791
 0.005  1.000  0.000
 0.010 -1.000  0.000
 0.010 -0.800  1.585
 0.010 -0.600  1.932
 0.010 -0.400  1.980
 0.010 -0.200  1.992
 0.010  0.000  2.000
 0.010  0.200  2.008
 0.010  0.400  2.012
 0.010  0.600  1.976
 0.010  0.800  1.623
 0.010  1.000  0.000
 0.011 -1.000  0.000
 0.011 -0.800  1.550
 0.011 -0.600  1.922
 0.011 -0.400  1.978
 0.011 -0.200  1.991
 0.011  0.000  2.000
 0.011  0.200  2.009
 0.011  0.400  2.013
 0.011  0.600  1.970
 0.011  0.800  1.592
 0.011  1.000  0.000
 0.011 -1.000    NaN
 0.011 -0.800    NaN
 0.011 -0.600    NaN
 0.011 -0.400    NaN
 0.011 -0.200    NaN
 0.011  0.000    NaN
 0.011  0.200    NaN
 0.011  0.400    NaN
 0.011  0.600    NaN
 0.011  0.800    NaN
 0.011  1.000    NaN

 0.011 -1.000  0.000
 0.011 -0.800  1.007
 0.011 -0.600  1.247
 0.011 -0.400  1.274
 0.011 -0.200  1.271
 0.011  0.000  1.266
 0.011  0.200  1.260
 0.011  0.400  1.252
 0.011  0.600  1.216
 0.011  0.800  0.981
 0.011  1.000  0.000
 0.015 -1.000  0.000
 0.015 -0.800  0.935
 0.015 -0.600  1.219
 0.015 -0.400  1.266
 0.015 -0.200  1.269
 0.015  0.000  1.266
 0.015  0.200  1.262
 0.015  0.400  1.252
 0.015  0.600  1.200
 0.015  0.800  0.919
 0.015  1.000  0.000
 0.020 -1.000  0.000
 0.020 -0.800  0.856
 0.020 -0.600  1.181
 0.020 -0.400  1.254
 0.020 -0.200  1.265
 0.020  0.000  1.265
 0.020  0.200  1.263
 0.020  0.400  1.250
 0.020  0.600  1.177
 0.020  0.800  0.852
 0.020  1.000  0.000
 0.022 -1.000  0.000
 0.022 -0.800  0.826
 0.022 -0.600  1.165
 0.022 -0.400  1.249
 0.022 -0.200  1.263
 0.022  0.000  1.265
 0.022  0.200  1.264
 0.022  0.400  1.249
 0.022  0.600  1.166
 0.022  0.800  0.827
 0.022  1.000  0.000
 0.022 -1.000    NaN
 0.022 -0.800    NaN
 0.022 -0.600    NaN
 0.022 -0.400    NaN
 0.022 -0.200    NaN
 0.022  0.000    NaN
 0.022  0.200    NaN
 0.022  0.400    NaN
 0.022  0.600    NaN
 0.022  0.800    NaN
 0.022  1.000    NaN

 0.022 -1.000  0.000
 0.022 -0.800  0.670
 0.022 -0.600  0.945
 0.022 -0.400  1.012
 0.022 -0.200  1.024
 0.022  0.000  1.025
 0.022  0.200  1.024
 0.022  0.400  1.012
 0.022  0.600  0.944
 0.022  0.800  0.669
 0.022  1.000  0.000
 0.025 -1.000  0.000
 0.025 -0.800  0.642
 0.025 -0.600  0.927
 0.025 -0.400  1.006
 0.025 -0.200  1.022
 0.025  0.000  1.025
 0.025  0.200  1.024
 0.025  0.400  1.010
 0.025  0.600  0.932
 0.025  0.800  0.645
 0.025  1.000  0.000
 0.030 -1.000  0.000
 0.030 -0.800  0.597
 0.030 -0.600  0.897
 0.030 -0.400  0.993
 0.030 -0.200  1.018
 0.030  0.000  1.024
 0.030  0.200  1.024
 0.030  0.400  1.005
 0.030  0.600  0.911
 0.030  0.800  0.608
 0.030  1.000  0.000
 0.033 -1.000  0.000
 0.033 -0.800  0.572
 0.033 -0.600  0.877
 0.033 -0.400  0.985
 0.033 -0.200  1.015
 0.033  0.000  1.024
 0.033  0.200  1.024
 0.033  0.400  1.001
 0.033  0.600  0.897
 0.033  0.800  0.587
 0.033  1.000  0.000
 0.033 -1.000    NaN
 0.033 -0.800    NaN
 0.033 -0.600    NaN
 0.033 -0.400    NaN
 0.033 -0.200    NaN
 0.033  0.000    NaN
 0.033  0.200    NaN
 0.033  0.400    NaN
 0.033  0.600    NaN
 0.033  0.800    NaN
 0.033  1.000    NaN

 0.033 -1.000  0.000
 0.033 -0.800  0.537
 0.033 -0.600  0.821
 0.033 -0.400  0.916
 0.033 -0.200  0.937
 0.033  0.000  0.937
 0.033  0.200  0.929
 0.033  0.400  0.901
 0.033  0.600  0.803
 0.033  0.800  0.523
 0.033  1.000  0.000
 0.035 -1.000  0.000
 0.035 -0.800  0.526
 0.035 -0.600  0.812
 0.035 -0.400  0.912
 0.035 -0.200  0.936
 0.035  0.000  0.937
 0.035  0.200  0.929
 0.035  0.400  0.899
 0.035  0.600  0.796
 0.035  0.800  0.514
 0.035  1.000  0.000
 0.040 -1.000  0.000
 0.040 -0.800  0.495
 0.040 -0.600  0.785
 0.040 -0.400  0.898
 0.040 -0.200  0.931
 0.040  0.000  0.935
 0.040  0.200  0.928
 0.040  0.400  0.893
 0.040  0.600  0.779
 0.040  0.800  0.491
 0.040  1.000  0.000
 0.044 -1.000  0.000
 0.044 -0.800  0.471
 0.044 -0.600  0.762
 0.044 -0.400  0.886
 0.044 -0.200  0.926
 0.044  0.000  0.934
 0.044  0.200  0.926
 0.044  0.400  0.887
 0.044  0.600  0.764
 0.044  0.800  0.473
 0.044  1.000  0.000
 0.044 -1.000    NaN
 0.044 -0.800    NaN
 0.044 -0.600    NaN
 0.044 -0.400    NaN
 0.044 -0.200    NaN
 0.044  0.000    NaN
 0.044  0.200    NaN
 0.044  0.400    NaN
 0.044  0.600    NaN
 0.044  0.800    NaN
 0.044  1.000    NaN

 0.044 -1.000  0.000
 0.044 -0.800  0.459
 0.044 -0.600  0.742
 0.044 -0.400  0.862
 0.044 -0.200  0.900
 0.044  0.000  0.907
 0.044  0.200  0.900
 0.044  0.400  0.861
 0.044  0.600  0.741
 0.044  0.800  0.458
 0.044  1.000  0.000
 0.045 -1.000  0.000
 0.045 -0.800  0.456
 0.045 -0.600  0.739
 0.045 -0.400  0.860
 0.045 -0.200  0.899
 0.045  0.000  0.907
 0.045  0.200  0.899
 0.045  0.400  0.860
 0.045  0.600  0.739
 0.045  0.800  0.455
 0.045  1.000  0.000
 0.050 -1.000  0.000
 0.050 -0.800  0.433
 0.050 -0.600  0.716
 0.050 -0.400  0.847
 0.050 -0.200  0.893
 0.050  0.000  0.905
 0.050  0.200  0.897
 0.050  0.400  0.853
 0.050  0.600  0.723
 0.050  0.800  0.438
 0.050  1.000  0.000
 0.055 -1.000  0.000
 0.055 -0.800  0.412
 0.055 -0.600  0.693
 0.055 -0.400  0.833
 0.055 -0.200  0.887
 0.055  0.000  0.902
 0.055  0.200  0.894
 0.055  0.400  0.845
 0.055  0.600  0.708
 0.055  0.800  0.423
 0.055  1.000  0.000
 0.055 -1.000  0.000
 0.055 -0.800  0.411
 0.055 -0.600  0.691
 0.055 -0.400  0.832
 0.055 -0.200  0.886
 0.055  0.000  0.902
 0.055  0.200  0.894
 0.055  0.400  0.845
 0.055  0.600  0.707
 0.055  0.800  0.422
 0.055  1.000  0.000
 0.055 -1.000    NaN
 0.055 -0.800    NaN
 0.055 -0.600    NaN
 0.055 -0.400    NaN
 0.055 -0.200    NaN
 0.055  0.000    NaN
 0.055  0.200    NaN
 0.055  0.400    NaN
 0.055  0.600    NaN
 0.055  0.800    NaN
 0.055  1.000    NaN

 0.055 -1.000  0.000
 0.055 -0.800  0.422
 0.055 -0.600  0.707
 0.055 -0.400  0.845
 0.055 -0.200  0.894
 0.055  0.000  0.902
 0.055  0.200  0.887
 0.055  0.400  0.832
 0.055  0.600  0.692
 0.055  0.800  0.411
 0.055  1.000  0.000
 0.060 -1.000  0.000
 0.060 -0.800  0.405
 0.060 -0.600  0.687
 0.060 -0.400  0.832
 0.060 -0.200  0.888
 0.060  0.000  0.899
 0.060  0.200  0.884
 0.060  0.400  0.825
 0.060  0.600  0.680
 0.060  0.800  0.399
 0.060  1.000  0.000
 0.065 -1.000  0.000
 0.065 -0.800  0.388
 0.065 -0.600  0.667
 0.065 -0.400  0.818
 0.065 -0.200  0.880
 0.065  0.000  0.896
 0.065  0.200  0.880
 0.065  0.400  0.817
 0.065  0.600  0.667
 0.065  0.800  0.388
 0.065  1.000  0.000
 0.067 -1.000  0.000
 0.067 -0.800  0.383
 0.067 -0.600  0.661
 0.067 -0.400  0.814
 0.067 -0.200  0.878
 0.067  0.000  0.895
 0.067  0.200  0.879
 0.067  0.400  0.815
 0.067  0.600  0.663
 0.067  0.800  0.385
 0.067  1.000  0.000
 0.067 -1.000    NaN
 0.067 -0.800    NaN
 0.067 -0.600    NaN
 0.067 -0.400    NaN
 0.067 -0.200    NaN
 0.067  0.000    NaN
 0.067  0.200    NaN
 0.067  0.400    NaN
 0.067  0.600    NaN
 0.067  0.800    NaN
 0.067  1.000    NaN

 0.067 -1.000  0.000
 0.067 -0.800  0.390
 0.067 -0.600  0.673
 0.067 -0.400  0.827
 0.067 -0.200  0.892
 0.067  0.000  0.908
 0.067  0.200  0.891
 0.067  0.400  0.826
 0.067  0.600  0.671
 0.067  0.800  0.388
 0.067  1.000  0.000
 0.070 -1.000  0.000
 0.070 -0.800  0.380
 0.070 -0.600  0.660
 0.070 -0.400  0.817
 0.070 -0.200  0.886
 0.070  0.000  0.905
 0.070  0.200  0.888
 0.070  0.400  0.820
 0.070  0.600  0.663
 0.070  0.800  0.381
 0.070  1.000  0.000
 0.075 -1.000  0.000
 0.075 -0.800  0.365
 0.075 -0.600  0.641
 0.075 -0.400  0.803
 0.075 -0.200  0.878
 0.075  0.000  0.900
 0.075  0.200  0.883
 0.075  0.400  0.812
 0.075  0.600  0.651
 0.075  0.800  0.372
 0.075  1.000  0.000
 0.078 -1.000  0.000
 0.078 -0.800  0.358
 0.078 -0.600  0.632
 0.078 -0.400  0.796
 0.078 -0.200  0.874
 0.078  0.000  0.897
 0.078  0.200  0.880
 0.078  0.400  0.808
 0.078  0.600  0.645
 0.078  0.800  0.367
 0.078  1.000  0.000
 0.078 -1.000    NaN
 0.078 -0.800    NaN
 0.078 -0.600    NaN
 0.078 -0.400    NaN
 0.078 -0.200    NaN
 0.078  0.000    NaN
 0.078  0.200    NaN
 0.078  0.400    NaN
 0.078  0.600    NaN
 0.078  0.800    NaN
 0.078  1.000    NaN

 0.078 -1.000  0.000
 0.078 -0.800  0.375
 0.078 -0.600  0.659
 0.078 -0.400  0.825
 0.078 -0.200  0.899
 0.078  0.000  0.917
 0.078  0.200  0.893
 0.078  0.400  0.813
 0.078  0.600  0.646
 0.078  0.800  0.366
 0.078  1.000  0.000
 0.080 -1.000  0.000
 0.080 -0.800  0.369
 0.080 -0.600  0.651
 0.080 -0.400  0.818
 0.080 -0.200  0.895
 0.080  0.000  0.914
 0.080  0.200  0.890
 0.080  0.400  0.809
 0.080  0.600  0.641
 0.080  0.800  0.362
 0.080  1.000  0.000
 0.085 -1.000  0.000
 0.085 -0.800  0.356
 0.085 -0.600  0.633
 0.085 -0.400  0.804
 0.085 -0.200  0.886
 0.085  0.000  0.909
 0.085  0.200  0.885
 0.085  0.400  0.801
 0.085  0.600  0.631
 0.085  0.800  0.355
 0.085  1.000  0.000
 0.089 -1.000  0.000
 0.089 -0.800  0.347
 0.089 -0.600  0.621
 0.089 -0.400  0.794
 0.089 -0.200  0.879
 0.089  0.000  0.904
 0.089  0.200  0.880
 0.089  0.400  0.796
 0.089  0.600  0.624
 0.089  0.800  0.349
 0.089  1.000  0.000
 0.089 -1.000    NaN
 0.089 -0.800    NaN
 0.089 -0.600    NaN
 0.089 -0.400    NaN
 0.089 -0.200    NaN
 0.089  0.000    NaN
 0.089  0.200    NaN
 0.089  0.400    NaN
 0.089  0.600    NaN
 0.089  0.800    NaN
 0.089  1.000    NaN

 0.089 -1.000  0.000
 0.089 -0.800  0.358
 0.089 -0.600  0.640
 0.089 -0.400  0.816
 0.089 -0.200  0.902
 0.089  0.000  0.927
 0.089  0.200  0.901
 0.089  0.400  0.814
 0.089  0.600  0.637
 0.089  0.800  0.356
 0.089  1.000  0.000
 0.090 -1.000  0.000
 0.090 -0.800  0.355
 0.090 -0.600  0.635
 0.090 -0.400  0.812
 0.090 -0.200  0.900
 0.090  0.000  0.925
 0.090  0.200  0.900
 0.090  0.400  0.811
 0.090  0.600  0.634
 0.090  0.800  0.354
 0.090  1.000  0.000
 0.095 -1.000  0.000
 0.095 -0.800  0.344
 0.095 -0.600  0.619
 0.095 -0.400  0.798
 0.095 -0.200  0.890
 0.095  0.000  0.919
 0.095  0.200  0.893
 0.095  0.400  0.803
 0.095  0.600  0.625
 0.095  0.800  0.348
 0.095  1.000  0.000
 0.100 -1.000  0.000
 0.100 -0.800  0.334
 0.100 -0.600  0.605
 0.100 -0.400  0.785
 0.100 -0.200  0.881
 0.100  0.000  0.912
 0.100  0.200  0.887
 0.100  0.400  0.796
 0.100  0.600  0.617
 0.100  0.800  0.342
 0.100  1.000  0.000
 0.100 -1.000    NaN
 0.100 -0.800    NaN
 0.100 -0.600    NaN
 0.100 -0.400    NaN
 0.100 -0.200    NaN
 0.100  0.000    NaN
 0.100  0.200    NaN
 0.100  0.400    NaN
 0.100  0.600    NaN
 0.100  0.800    NaN
 0.100  1.000    NaN

 0.100 -1.000  0.000
 0.100 -0.800  0.351
 0.100 -0.600  0.633
 0.100 -0.400  0.817
 0.100 -0.200  0.911
 0.100  0.000  0.936
 0.100  0.200  0.904
 0.100  0.400  0.806
 0.100  0.600  0.621
 0.100  0.800  0.342
 0.100  1.000  0.000
 0.100 -1.000  0.000
 0.100 -0.800  0.350
 0.100 -0.600  0.632
 0.100 -0.400  0.816
 0.100 -0.200  0.910
 0.100  0.000  0.936
 0.100  0.200  0.904
 0.100  0.400  0.805
 0.100  0.600  0.620
 0.100  0.800  0.342
 0.100  1.000  0.000
 0.105 -1.000  0.000
 0.105 -0.800  0.340
 0.105 -0.600  0.617
 0.105 -0.400  0.802
 0.105 -0.200  0.900
 0.105  0.000  0.929
 0.105  0.200  0.897
 0.105  0.400  0.798
 0.105  0.600  0.612
 0.105  0.800  0.337
 0.105  1.000  0.000
 0.110 -1.000  0.000
 0.110 -0.800  0.330
 0.110 -0.600  0.603
 0.110 -0.400  0.788
 0.110 -0.200  0.890
 0.110  0.000  0.921
 0.110  0.200  0.890
 0.110  0.400  0.790
 0.110  0.600  0.605
 0.110  0.800  0.332
 0.110  1.000  0.000
 0.111 -1.000  0.000
 0.111 -0.800  0.328
 0.111 -0.600  0.600
 0.111 -0.400  0.786
 0.111 -0.200  0.888
 0.111  0.000  0.920
 0.111  0.200  0.889
 0.111  0.400  0.789
 0.111  0.600  0.603
 0.111  0.800  0.331
 0.111  1.000  0.000
 0.111 -1.000    NaN
 0.111 -0.800    NaN
 0.111 -0.600    NaN
 0.111 -0.400    NaN
 0.111 -0.200    NaN
 0.111  0.000    NaN
 0.111  0.200    NaN
 0.111  0.400    NaN
 0.111  0.600    NaN
 0.111  0.800    NaN
 0.111  1.000    NaN

 0.111 -1.000  0.000
 0.111 -0.800  0.340
 0.111 -0.600  0.620
 0.111 -0.400  0.810
 0.111 -0.200  0.913
 0.111  0.000  0.945
 0.111  0.200  0.912
 0.111  0.400  0.807
 0.111  0.600  0.616
 0.111  0.800  0.337
 0.111  1.000  0.000
 0.115 -1.000  0.000
 0.115 -0.800  0.332
 0.115 -0.600  0.608
 0.115 -0.400  0.799
 0.115 -0.200  0.904
 0.115  0.000  0.938
 0.115  0.200  0.906
 0.115  0.400  0.801
 0.115  0.600  0.610
 0.115  0.800  0.333
 0.115  1.000  0.000
 0.120 -1.000  0.000
 0.120 -0.800  0.323
 0.120 -0.600  0.594
 0.120 -0.400  0.785
 0.120 -0.200  0.894
 0.120  0.000  0.930
 0.120  0.200  0.898
 0.120  0.400  0.793
 0.120  0.600  0.603
 0.120  0.800  0.329
 0.120  1.000  0.000
 0.122 -1.000  0.000
 0.122 -0.800  0.319
 0.122 -0.600  0.589
 0.122 -0.400  0.780
 0.122 -0.200  0.889
 0.122  0.000  0.926
 0.122  0.200  0.895
 0.122  0.400  0.790
 0.122  0.600  0.600
 0.122  0.800  0.327
 0.122  1.000  0.000
 0.122 -1.000    NaN
 0.122 -0.800    NaN
 0.122 -0.600    NaN
 0.122 -0.400    NaN
 0.122 -0.200    NaN
 0.122  0.000    NaN
 0.122  0.200    NaN
 0.122  0.400    NaN
 0.122  0.600    NaN
 0.122  0.800    NaN
 0.122  1.000    NaN

 0.122 -1.000  0.000
 0.122 -0.800  0.336
 0.122 -0.600  0.617
 0.122 -0.400  0.812
 0.122 -0.200  0.920
 0.122  0.000  0.952
 0.122  0.200  0.914
 0.122  0.400  0.801
 0.122  0.600  0.605
 0.122  0.800  0.328
 0.122  1.000  0.000
 0.125 -1.000  0.000
 0.125 -0.800  0.330
 0.125 -0.600  0.608
 0.125 -0.400  0.804
 0.125 -0.200  0.913
 0.125  0.000  0.946
 0.125  0.200  0.909
 0.125  0.400  0.797
 0.125  0.600  0.601
 0.125  0.800  0.326
 0.125  1.000  0.000
 0.130 -1.000  0.000
 0.130 -0.800  0.322
 0.130 -0.600  0.595
 0.130 -0.400  0.790
 0.130 -0.200  0.902
 0.130  0.000  0.937
 0.130  0.200  0.901
 0.130  0.400  0.790
 0.130  0.600  0.595
 0.130  0.800  0.322
 0.130  1.000  0.000
 0.133 -1.000  0.000
 0.133 -0.800  0.317
 0.133 -0.600  0.587
 0.133 -0.400  0.782
 0.133 -0.200  0.895
 0.133  0.000  0.932
 0.133  0.200  0.897
 0.133  0.400  0.785
 0.133  0.600  0.591
 0.133  0.800  0.320
 0.133  1.000  0.000
 0.133 -1.000    NaN
 0.133 -0.800    NaN
 0.133 -0.600    NaN
 0.133 -0.400    NaN
 0.133 -0.200    NaN
 0.133  0.000    NaN
 0.133  0.200    NaN
 0.133  0.400    NaN
 0.133  0.600    NaN
 0.133  0.800    NaN
 0.133  1.000    NaN

 0.133 -1.000  0.000
 0.133 -0.800  0.328
 0.133 -0.600  0.607
 0.133 -0.400  0.807
 0.133 -0.200  0.921
 0.133  0.000  0.958
 0.133  0.200  0.920
 0.133  0.400  0.804
 0.133  0.600  0.603
 0.133  0.800  0.326
 0.133  1.000  0.000
 0.135 -1.000  0.000
 0.135 -0.800  0.325
 0.135 -0.600  0.602
 0.135 -0.400  0.801
 0.135 -0.200  0.917
 0.135  0.000  0.954
 0.135  0.200  0.917
 0.135  0.400  0.801
 0.135  0.600  0.601
 0.135  0.800  0.324
 0.135  1.000  0.000
 0.140 -1.000  0.000
 0.140 -0.800  0.317
 0.140 -0.600  0.589
 0.140 -0.400  0.788
 0.140 -0.200  0.905
 0.140  0.000  0.945
 0.140  0.200  0.908
 0.140  0.400  0.793
 0.140  0.600  0.595
 0.140  0.800  0.321
 0.140  1.000  0.000
 0.144 -1.000  0.000
 0.144 -0.800  0.311
 0.144 -0.600  0.579
 0.144 -0.400  0.777
 0.144 -0.200  0.896
 0.144  0.000  0.937
 0.144  0.200  0.902
 0.144  0.400  0.787
 0.144  0.600  0.590
 0.144  0.800  0.318
 0.144  1.000  0.000
 0.144 -1.000    NaN
 0.144 -0.800    NaN
 0.144 -0.600    NaN
 0.144 -0.400    NaN
 0.144 -0.200    NaN
 0.144  0.000    NaN
 0.144  0.200    NaN
 0.144  0.400    NaN
 0.144  0.600    NaN
 0.144  0.800    NaN
 0.144  1.000    NaN

 0.144 -1.000  0.000
 0.144 -0.800  0.326
 0.144 -0.600  0.606
 0.144 -0.400  0.809
 0.144 -0.200  0.927
 0.144  0.000  0.963
 0.144  0.200  0.921
 0.144  0.400  0.799
 0.144  0.600  0.595
 0.144  0.800  0.319
 0.144  1.000  0.000
 0.145 -1.000  0.000
 0.145 -0.800  0.325
 0.145 -0.600  0.604
 0.145 -0.400  0.806
 0.145 -0.200  0.924
 0.145  0.000  0.961
 0.145  0.200  0.919
 0.145  0.400  0.797
 0.145  0.600  0.594
 0.145  0.800  0.319
 0.145  1.000  0.000
 0.150 -1.000  0.000
 0.150 -0.800  0.317
 0.150 -0.600  0.591
 0.150 -0.400  0.793
 0.150 -0.200  0.913
 0.150  0.000  0.951
 0.150  0.200  0.911
 0.150  0.400  0.790
 0.150  0.600  0.588
 0.150  0.800  0.316
 0.150  1.000  0.000
 0.155 -1.000  0.000
 0.155 -0.800  0.310
 0.155 -0.600  0.579
 0.155 -0.400  0.780
 0.155 -0.200  0.901
 0.155  0.000  0.941
 0.155  0.200  0.903
 0.155  0.400  0.783
 0.155  0.600  0.583
 0.155  0.800  0.313
 0.155  1.000  0.000
 0.155 -1.000  0.000
 0.155 -0.800  0.309
 0.155 -0.600  0.578
 0.155 -0.400  0.779
 0.155 -0.200  0.900
 0.155  0.000  0.941
 0.155  0.200  0.902
 0.155  0.400  0.783
 0.155  0.600  0.583
 0.155  0.800  0.312
 0.155  1.000  0.000
 0.155 -1.000    NaN
 0.155 -0.800    NaN
 0.155 -0.600    NaN
 0.155 -0.400    NaN
 0.155 -0.200    NaN
 0.155  0.000    NaN
 0.155  0.200    NaN
 0.155  0.400    NaN
 0.155  0.600    NaN
 0.155  0.800    NaN
 0.155  1.000    NaN

 0.155 -1.000  0.000
 0.155 -0.800  0.321
 0.155 -0.600  0.599
 0.155 -0.400  0.804
 0.155 -0.200  0.927
 0.155  0.000  0.967
 0.155  0.200  0.925
 0.155  0.400  0.801
 0.155  0.600  0.594
 0.155  0.800  0.318
 0.155  1.000  0.000
 0.160 -1.000  0.000
 0.160 -0.800  0.314
 0.160 -0.600  0.587
 0.160 -0.400  0.792
 0.160 -0.200  0.916
 0.160  0.000  0.957
 0.160  0.200  0.917
 0.160  0.400  0.794
 0.160  0.600  0.589
 0.160  0.800  0.315
 0.160  1.000  0.000
 0.165 -1.000  0.000
 0.165 -0.800  0.307
 0.165 -0.600  0.576
 0.165 -0.400  0.779
 0.165 -0.200  0.904
 0.165  0.000  0.947
 0.165  0.200  0.908
 0.165  0.400  0.787
 0.165  0.600  0.584
 0.165  0.800  0.312
 0.165  1.000  0.000
 0.166 -1.000  0.000
 0.166 -0.800  0.305
 0.166 -0.600  0.573
 0.166 -0.400  0.776
 0.166 -0.200  0.900
 0.166  0.000  0.944
 0.166  0.200  0.906
 0.166  0.400  0.785
 0.166  0.600  0.583
 0.166  0.800  0.312
 0.166  1.000  0.000
 0.166 -1.000    NaN
 0.166 -0.800    NaN
 0.166 -0.600    NaN
 0.166 -0.400    NaN
 0.166 -0.200    NaN
 0.166  0.000    NaN
 0.166  0.200    NaN
 0.166  0.400    NaN
 0.166  0.600    NaN
 0.166  0.800    NaN
 0.166  1.000    NaN

 0.166 -1.000  0.000
 0.166 -0.800  0.320
 0.166 -0.600  0.599
 0.166 -0.400  0.806
 0.166 -0.200  0.931
 0.166  0.000  0.970
 0.166  0.200  0.925
 0.166  0.400  0.797
 0.166  0.600  0.588
 0.166  0.800  0.313
 0.166  1.000  0.000
 0.170 -1.000  0.000
 0.170 -0.800  0.315
 0.170 -0.600  0.590
 0.170 -0.400  0.797
 0.170 -0.200  0.922
 0.170  0.000  0.962
 0.170  0.200  0.919
 0.170  0.400  0.792
 0.170  0.600  0.585
 0.170  0.800  0.311
 0.170  1.000  0.000
 0.175 -1.000  0.000
 0.175 -0.800  0.308
 0.175 -0.600  0.578
 0.175 -0.400  0.784
 0.175 -0.200  0.910
 0.175  0.000  0.952
 0.175  0.200  0.910
 0.175  0.400  0.785
 0.175  0.600  0.580
 0.175  0.800  0.309
 0.175  1.000  0.000
 0.177 -1.000  0.000
 0.177 -0.800  0.304
 0.177 -0.600  0.573
 0.177 -0.400  0.777
 0.177 -0.200  0.904
 0.177  0.000  0.947
 0.177  0.200  0.906
 0.177  0.400  0.781
 0.177  0.600  0.577
 0.177  0.800  0.308
 0.177  1.000  0.000
 0.177 -1.000    NaN
 0.177 -0.800    NaN
 0.177 -0.600    NaN
 0.177 -0.400    NaN
 0.177 -0.200    NaN
 0.177  0.000    NaN
 0.177  0.200    NaN
 0.177  0.400    NaN
 0.177  0.600    NaN
 0.177  0.800    NaN
 0.177  1.000    NaN

 0.177 -1.000  0.000
 0.177 -0.800  0.316
 0.177 -0.600  0.593
 0.177 -0.400  0.803
 0.177 -0.200  0.931
 0.177  0.000  0.973
 0.177  0.200  0.929
 0.177  0.400  0.799
 0.177  0.600  0.589
 0.177  0.800  0.313
 0.177  1.000  0.000
 0.180 -1.000  0.000
 0.180 -0.800  0.313
 0.180 -0.600  0.587
 0.180 -0.400  0.796
 0.180 -0.200  0.924
 0.180  0.000  0.967
 0.180  0.200  0.924
 0.180  0.400  0.795
 0.180  0.600  0.586
 0.180  0.800  0.312
 0.180  1.000  0.000
 0.185 -1.000  0.000
 0.185 -0.800  0.306
 0.185 -0.600  0.576
 0.185 -0.400  0.783
 0.185 -0.200  0.912
 0.185  0.000  0.957
 0.185  0.200  0.915
 0.185  0.400  0.788
 0.185  0.600  0.581
 0.185  0.800  0.309
 0.185  1.000  0.000
 0.188 -1.000  0.000
 0.188 -0.800  0.301
 0.188 -0.600  0.568
 0.188 -0.400  0.774
 0.188 -0.200  0.904
 0.188  0.000  0.949
 0.188  0.200  0.909
 0.188  0.400  0.783
 0.188  0.600  0.578
 0.188  0.800  0.307
 0.188  1.000  0.000
 0.188 -1.000    NaN
 0.188 -0.800    NaN
 0.188 -0.600    NaN
 0.188 -0.400    NaN
 0.188 -0.200    NaN
 0.188  0.000    NaN
 0.188  0.200    NaN
 0.188  0.400    NaN
 0.188  0.600    NaN
 0.188  0.800    NaN
 0.188  1.000    NaN

 0.188 -1.000  0.000
 0.188 -0.800  0.316
 0.188 -0.600  0.594
 0.188 -0.400  0.805
 0.188 -0.200  0.934
 0.188  0.000  0.975
 0.188  0.200  0.928
 0.188  0.400  0.796
 0.188  0.600  0.584
 0.188  0.800  0.309
 0.188  1.000  0.000
 0.190 -1.000  0.000
 0.190 -0.800  0.314
 0.190 -0.600  0.590
 0.190 -0.400  0.801
 0.190 -0.200  0.930
 0.190  0.000  0.972
 0.190  0.200  0.926
 0.190  0.400  0.794
 0.190  0.600  0.582
 0.190  0.800  0.309
 0.190  1.000  0.000
 0.195 -1.000  0.000
 0.195 -0.800  0.307
 0.195 -0.600  0.579
 0.195 -0.400  0.788
 0.195 -0.200  0.917
 0.195  0.000  0.961
 0.195  0.200  0.917
 0.195  0.400  0.787
 0.195  0.600  0.578
 0.195  0.800  0.307
 0.195  1.000  0.000
 0.200 -1.000  0.000
 0.200 -0.800  0.301
 0.200 -0.600  0.569
 0.200 -0.400  0.776
 0.200 -0.200  0.906
 0.200  0.000  0.951
 0.200  0.200  0.908
 0.200  0.400  0.780
 0.200  0.600  0.574
 0.200  0.800  0.305
 0.200  1.000  0.000
 0.200 -1.000    NaN
 0.200 -0.800    NaN
 0.200 -0.600    NaN
 0.200 -0.400    NaN
 0.200 -0.200    NaN
 0.200  0.000    NaN
 0.200  0.200    NaN
 0.200  0.400    NaN
 0.200  0.600    NaN
 0.200  0.800    NaN
 0.200  1.000    NaN



==> images/Ex3_states_old2.txt <==
  time  space  value
 0.000  0.000  0.000
 0.000  0.100  0.016
 0.000  0.200  0.051
 0.000  0.300  0.088
 0.000  0.400  0.115
 0.000  0.500  0.125
 0.000  0.600  0.115
 0.000  0.700  0.088
 0.000  0.800  0.051
 0.000  0.900  0.016
 0.000  1.000  0.000
 0.050  0.000  0.000
 0.050  0.100  0.025
 0.050  0.200  0.058
 0.050  0.300  0.092
 0.050  0.400  0.118
 0.050  0.500  0.128
 0.050  0.600  0.118
 0.050  0.700  0.092
 0.050  0.800  0.058
 0.050  0.900  0.025
 0.050  1.000  0.000
 0.100  0.000  0.000
 0.100  0.100  0.031
 0.100  0.200  0.064
 0.100  0.300  0.098
 0.100  0.400  0.122
 0.100  0.500  0.131
 0.100  0.600  0.122
 0.100  0.700  0.098
 0.100  0.800  0.064
 0.100  0.900  0.031
 0.100  1.000  0.000
 0.150  0.000  0.000
 0.150  0.100  0.035
 0.150  0.200  0.071
 0.150  0.300  0.103
 0.150  0.400  0.127
 0.150  0.500  0.136
 0.150  0.600  0.127
 0.150  0.700  0.103
 0.150  0.800  0.071
 0.150  0.900  0.035
 0.150  1.000  0.000
 0.200  0.000  0.000
 0.200  0.100  0.039
 0.200  0.200  0.076
 0.200  0.300  0.109
 0.200  0.400  0.132
 0.200  0.500  0.141
 0.200  0.600  0.132
 0.200  0.700  0.109
 0.200  0.800  0.076
 0.200  0.900  0.039
 0.200  1.000  0.000
 0.250  0.000  0.000
 0.250  0.100  0.042
 0.250  0.200  0.081
 0.250  0.300  0.115
 0.250  0.400  0.138
 0.250  0.500  0.147
 0.250  0.600  0.138
 0.250  0.700  0.115
 0.250  0.800  0.081
 0.250  0.900  0.042
 0.250  1.000  0.000
 0.300  0.000  0.000
 0.300  0.100  0.045
 0.300  0.200  0.087
 0.300  0.300  0.122
 0.300  0.400  0.145
 0.300  0.500  0.153
 0.300  0.600  0.145
 0.300  0.700  0.122
 0.300  0.800  0.087
 0.300  0.900  0.045
 0.300  1.000  0.000
 0.350  0.000  0.000
 0.350  0.100  0.048
 0.350  0.200  0.092
 0.350  0.300  0.128
 0.350  0.400  0.152
 0.350  0.500  0.160
 0.350  0.600  0.152
 0.350  0.700  0.128
 0.350  0.800  0.092
 0.350  0.900  0.048
 0.350  1.000  0.000
 0.400  0.000  0.000
 0.400  0.100  0.051
 0.400  0.200  0.097
 0.400  0.300  0.135
 0.400  0.400  0.160
 0.400  0.500  0.168
 0.400  0.600  0.160
 0.400  0.700  0.135
 0.400  0.800  0.097
 0.400  0.900  0.051
 0.400  1.000  0.000
 0.450  0.000  0.000
 0.450  0.100  0.054
 0.450  0.200  0.103
 0.450  0.300  0.142
 0.450  0.400  0.168
 0.450  0.500  0.177
 0.450  0.600  0.168
 0.450  0.700  0.142
 0.450  0.800  0.103
 0.450  0.900  0.054
 0.450  1.000  0.000
 0.500  0.000  0.000
 0.500  0.100  0.057
 0.500  0.200  0.108
 0.500  0.300  0.149
 0.500  0.400  0.176
 0.500  0.500  0.186
 0.500  0.600  0.176
 0.500  0.700  0.149
 0.500  0.800  0.108
 0.500  0.900  0.057
 0.500  1.000  0.000
 0.500  0.000    NaN
 0.500  0.100    NaN
 0.500  0.200    NaN
 0.500  0.300    NaN
 0.500  0.400    NaN
 0.500  0.500    NaN
 0.500  0.600    NaN
 0.500  0.700    NaN
 0.500  0.800    NaN
 0.500  0.900    NaN
 0.500  1.000    NaN

 0.500  0.000  0.000
 0.500  0.100  0.036
 0.500  0.200  0.036
 0.500  0.300  0.036
 0.500  0.400  0.036
 0.500  0.500  0.036
 0.500  0.600  0.036
 0.500  0.700  0.036
 0.500  0.800  0.036
 0.500  0.900  0.036
 0.500  1.000  0.000
 0.550  0.000  0.000
 0.550  0.100  0.027
 0.550  0.200  0.038
 0.550  0.300  0.040
 0.550  0.400  0.040
 0.550  0.500  0.040
 0.550  0.600  0.040
 0.550  0.700  0.040
 0.550  0.800  0.038
 0.550  0.900  0.027
 0.550  1.000  0.000
 0.600  0.000  0.000
 0.600  0.100  0.023
 0.600  0.200  0.037
 0.600  0.300  0.042
 0.600  0.400  0.044
 0.600  0.500  0.044
 0.600  0.600  0.044
 0.600  0.700  0.042
 0.600  0.800  0.037
 0.600  0.900  0.023
 0.600  1.000  0.000
 0.650  0.000  0.000
 0.650  0.100  0.021
 0.650  0.200  0.037
 0.650  0.300  0.045
 0.650  0.400  0.048
 0.650  0.500  0.048
 0.650  0.600  0.048
 0.650  0.700  0.045
 0.650  0.800  0.037
 0.650  0.900  0.021
 0.650  1.000  0.000
 0.700  0.000  0.000
 0.700  0.100  0.021
 0.700  0.200  0.037
 0.700  0.300  0.047
 0.700  0.400  0.051
 0.700  0.500  0.052
 0.700  0.600  0.051
 0.700  0.700  0.047
 0.700  0.800  0.037
 0.700  0.900  0.021
 0.700  1.000  0.000
 0.750  0.000  0.000
 0.750  0.100  0.021
 0.750  0.200  0.037
 0.750  0.300  0.049
 0.750  0.400  0.055
 0.750  0.500  0.056
 0.750  0.600  0.055
 0.750  0.700  0.049
 0.750  0.800  0.037
 0.750  0.900  0.021
 0.750  1.000  0.000
 0.800  0.000  0.000
 0.800  0.100  0.021
 0.800  0.200  0.038
 0.800  0.300  0.051
 0.800  0.400  0.058
 0.800  0.500  0.060
 0.800  0.600  0.058
 0.800  0.700  0.051
 0.800  0.800  0.038
 0.800  0.900  0.021
 0.800  1.000  0.000
 0.850  0.000  0.000
 0.850  0.100  0.021
 0.850  0.200  0.040
 0.850  0.300  0.053
 0.850  0.400  0.061
 0.850  0.500  0.064
 0.850  0.600  0.061
 0.850  0.700  0.053
 0.850  0.800  0.040
 0.850  0.900  0.021
 0.850  1.000  0.000
 0.900  0.000  0.000
 0.900  0.100  0.022
 0.900  0.200  0.041
 0.900  0.300  0.056
 0.900  0.400  0.065
 0.900  0.500  0.068
 0.900  0.600  0.065
 0.900  0.700  0.056
 0.900  0.800  0.041
 0.900  0.900  0.022
 0.900  1.000  0.000
 0.950  0.000  0.000
 0.950  0.100  0.023
 0.950  0.200  0.043
 0.950  0.300  0.059
 0.950  0.400  0.068
 0.950  0.500  0.072
 0.950  0.600  0.068
 0.950  0.700  0.059
 0.950  0.800  0.043
 0.950  0.900  0.023
 0.950  1.000  0.000
 1.000  0.000  0.000
 1.000  0.100  0.024
 1.000  0.200  0.045
 1.000  0.300  0.062
 1.000  0.400  0.072
 1.000  0.500  0.076
 1.000  0.600  0.072
 1.000  0.700  0.062
 1.000  0.800  0.045
 1.000  0.900  0.024
 1.000  1.000  0.000
 1.000  0.000    NaN
 1.000  0.100    NaN
 1.000  0.200    NaN
 1.000  0.300    NaN
 1.000  0.400    NaN
 1.000  0.500    NaN
 1.000  0.600    NaN
 1.000  0.700    NaN
 1.000  0.800    NaN
 1.000  0.900    NaN
 1.000  1.000    NaN

 1.000  0.000  0.000
 1.000  0.100  0.023
 1.000  0.200  0.023
 1.000  0.300  0.023
 1.000  0.400  0.023
 1.000  0.500  0.023
 1.000  0.600  0.023
 1.000  0.700  0.023
 1.000  0.800  0.023
 1.000  0.900  0.023
 1.000  1.000  0.000
 1.050  0.000  0.000
 1.050  0.100  0.017
 1.050  0.200  0.024
 1.050  0.300  0.025
 1.050  0.400  0.026
 1.050  0.500  0.026
 1.050  0.600  0.026
 1.050  0.700  0.025
 1.050  0.800  0.024
 1.050  0.900  0.017
 1.050  1.000  0.000
 1.100  0.000  0.000
 1.100  0.100  0.015
 1.100  0.200  0.024
 1.100  0.300  0.027
 1.100  0.400  0.028
 1.100  0.500  0.028
 1.100  0.600  0.028
 1.100  0.700  0.027
 1.100  0.800  0.024
 1.100  0.900  0.015
 1.100  1.000  0.000
 1.150  0.000  0.000
 1.150  0.100  0.014
 1.150  0.200  0.023
 1.150  0.300  0.029
 1.150  0.400  0.031
 1.150  0.500  0.031
 1.150  0.600  0.031
 1.150  0.700  0.029
 1.150  0.800  0.023
 1.150  0.900  0.014
 1.150  1.000  0.000
 1.200  0.000  0.000
 1.200  0.100  0.013
 1.200  0.200  0.024
 1.200  0.300  0.030
 1.200  0.400  0.033
 1.200  0.500  0.034
 1.200  0.600  0.033
 1.200  0.700  0.030
 1.200  0.800  0.024
 1.200  0.900  0.013
 1.200  1.000  0.000
 1.250  0.000  0.000
 1.250  0.100  0.013
 1.250  0.200  0.024
 1.250  0.300  0.031
 1.250  0.400  0.035
 1.250  0.500  0.036
 1.250  0.600  0.035
 1.250  0.700  0.031
 1.250  0.800  0.024
 1.250  0.900  0.013
 1.250  1.000  0.000
 1.300  0.000  0.000
 1.300  0.100  0.013
 1.300  0.200  0.025
 1.300  0.300  0.033
 1.300  0.400  0.037
 1.300  0.500  0.039
 1.300  0.600  0.037
 1.300  0.700  0.033
 1.300  0.800  0.025
 1.300  0.900  0.013
 1.300  1.000  0.000
 1.350  0.000  0.000
 1.350  0.100  0.014
 1.350  0.200  0.026
 1.350  0.300  0.034
 1.350  0.400  0.039
 1.350  0.500  0.041
 1.350  0.600  0.039
 1.350  0.700  0.034
 1.350  0.800  0.026
 1.350  0.900  0.014
 1.350  1.000  0.000
 1.400  0.000  0.000
 1.400  0.100  0.014
 1.400  0.200  0.027
 1.400  0.300  0.036
 1.400  0.400  0.042
 1.400  0.500  0.044
 1.400  0.600  0.042
 1.400  0.700  0.036
 1.400  0.800  0.027
 1.400  0.900  0.014
 1.400  1.000  0.000
 1.450  0.000  0.000
 1.450  0.100  0.015
 1.450  0.200  0.028
 1.450  0.300  0.038
 1.450  0.400  0.044
 1.450  0.500  0.046
 1.450  0.600  0.044
 1.450  0.700  0.038
 1.450  0.800  0.028
 1.450  0.900  0.015
 1.450  1.000  0.000
 1.500  0.000  0.000
 1.500  0.100  0.015
 1.500  0.200  0.029
 1.500  0.300  0.040
 1.500  0.400  0.046
 1.500  0.500  0.049
 1.500  0.600  0.046
 1.500  0.700  0.040
 1.500  0.800  0.029
 1.500  0.900  0.015
 1.500  1.000  0.000
 1.500  0.000    NaN
 1.500  0.100    NaN
 1.500  0.200    NaN
 1.500  0.300    NaN
 1.500  0.400    NaN
 1.500  0.500    NaN
 1.500  0.600    NaN
 1.500  0.700    NaN
 1.500  0.800    NaN
 1.500  0.900    NaN
 1.500  1.000    NaN

 1.500  0.000  0.000
 1.500  0.100  0.019
 1.500  0.200  0.019
 1.500  0.300  0.019
 1.500  0.400  0.019
 1.500  0.500  0.019
 1.500  0.600  0.019
 1.500  0.700  0.019
 1.500  0.800  0.019
 1.500  0.900  0.019
 1.500  1.000  0.000
 1.550  0.000  0.000
 1.550  0.100  0.014
 1.550  0.200  0.019
 1.550  0.300  0.020
 1.550  0.400  0.021
 1.550  0.500  0.021
 1.550  0.600  0.021
 1.550  0.700  0.020
 1.550  0.800  0.019
 1.550  0.900  0.014
 1.550  1.000  0.000
 1.600  0.000  0.000
 1.600  0.100  0.012
 1.600  0.200  0.019
 1.600  0.300  0.022
 1.600  0.400  0.023
 1.600  0.500  0.023
 1.600  0.600  0.023
 1.600  0.700  0.022
 1.600  0.800  0.019
 1.600  0.900  0.012
 1.600  1.000  0.000
 1.650  0.000  0.000
 1.650  0.100  0.011
 1.650  0.200  0.019
 1.650  0.300  0.023
 1.650  0.400  0.024
 1.650  0.500  0.025
 1.650  0.600  0.024
 1.650  0.700  0.023
 1.650  0.800  0.019
 1.650  0.900  0.011
 1.650  1.000  0.000
 1.700  0.000  0.000
 1.700  0.100  0.011
 1.700  0.200  0.019
 1.700  0.300  0.024
 1.700  0.400  0.026
 1.700  0.500  0.027
 1.700  0.600  0.026
 1.700  0.700  0.024
 1.700  0.800  0.019
 1.700  0.900  0.011
 1.700  1.000  0.000
 1.750  0.000  0.000
 1.750  0.100  0.011
 1.750  0.200  0.019
 1.750  0.300  0.025
 1.750  0.400  0.028
 1.750  0.500  0.029
 1.750  0.600  0.028
 1.750  0.700  0.025
 1.750  0.800  0.019
 1.750  0.900  0.011
 1.750  1.000  0.000
 1.800  0.000  0.000
 1.800  0.100  0.011
 1.800  0.200  0.020
 1.800  0.300  0.026
 1.800  0.400  0.030
 1.800  0.500  0.031
 1.800  0.600  0.030
 1.800  0.700  0.026
 1.800  0.800  0.020
 1.800  0.900  0.011
 1.800  1.000  0.000
 1.850  0.000  0.000
 1.850  0.100  0.011
 1.850  0.200  0.020
 1.850  0.300  0.027
 1.850  0.400  0.032
 1.850  0.500  0.033
 1.850  0.600  0.032
 1.850  0.700  0.027
 1.850  0.800  0.020
 1.850  0.900  0.011
 1.850  1.000  0.000
 1.900  0.000  0.000
 1.900  0.100  0.011
 1.900  0.200  0.021
 1.900  0.300  0.029
 1.900  0.400  0.033
 1.900  0.500  0.035
 1.900  0.600  0.033
 1.900  0.700  0.029
 1.900  0.800  0.021
 1.900  0.900  0.011
 1.900  1.000  0.000
 1.950  0.000  0.000
 1.950  0.100  0.012
 1.950  0.200  0.022
 1.950  0.300  0.030
 1.950  0.400  0.035
 1.950  0.500  0.037
 1.950  0.600  0.035
 1.950  0.700  0.030
 1.950  0.800  0.022
 1.950  0.900  0.012
 1.950  1.000  0.000
 2.000  0.000  0.000
 2.000  0.100  0.012
 2.000  0.200  0.023
 2.000  0.300  0.032
 2.000  0.400  0.037
 2.000  0.500  0.039
 2.000  0.600  0.037
 2.000  0.700  0.032
 2.000  0.800  0.023
 2.000  0.900  0.012
 2.000  1.000  0.000
 2.000  0.000    NaN
 2.000  0.100    NaN
 2.000  0.200    NaN
 2.000  0.300    NaN
 2.000  0.400    NaN
 2.000  0.500    NaN
 2.000  0.600    NaN
 2.000  0.700    NaN
 2.000  0.800    NaN
 2.000  0.900    NaN
 2.000  1.000    NaN


